Evolving Evaluation Functions for Collectible Card Game AI

In this work, we presented a study regarding two important aspects of evolving feature-based game evaluation functions: the choice of genome representation and the choice of opponent used to test the model. We compared three representations. One simpler and more limited, based on a vector of weights that are used in a linear combination of predefined game features. And two more complex, based on binary and n-ary trees. On top of this test, we also investigated the influence of fitness defined as a simulation-based function that: plays against a fixed weak opponent, plays against a fixed strong opponent, and plays against the best individual from the previous population. For a testbed, we have chosen a recently popular domain of digital collectible card games. We encoded our experiments in a programming game, Legends of Code and Magic, used in Strategy Card Game AI Competition. However, as the problems stated are of general nature we are convinced that our observations are applicable in the other domains as well.

==> results-grouped.txt <==
Baseline1;Baseline2;BinaryTree-baseline;BinaryTree-frombest;BinaryTree-standard;Chad;Coac;Linear-baseline;Linear-from-Linear-standard;Linear-frombest;Linear-standard;OneLaneIsEnough;ReinforcedGreediness;Tree-baseline;Tree-from-Linear-standard;Tree-frombest;Tree-standard
 44.19; 43.02; 40.94; 53.59; 47.69; 84.88; 96.51; 39.92; 42.05; 42.61; 51.30; 75.58; 90.70; 36.52; 47.73; 37.39; 38.74
 37.79; 44.19; 36.25; 52.95; 50.13; 84.88; 94.77; 41.77; 47.44; 42.17; 56.09; 61.63; 87.21; 33.91; 52.84; 40.00; 39.64
 29.84; 39.53; 38.85; 53.50; 48.89; 84.50; 91.47; 44.72; 48.48; 43.19; 54.49; 68.99; 80.62; 35.07; 51.33; 39.42; 40.84
 30.52; 40.12; 42.27; 50.19; 45.51; 85.47; 92.15; 50.62; 49.01; 41.52; 53.91; 69.77; 81.98; 36.74; 50.99; 37.39; 40.09
 30.25; 40.33; 42.27; 50.27; 45.97; 85.83; 92.10; 47.68; 50.11; 45.04; 57.51; 68.66; 82.83; 34.44; 51.91; 45.33; 43.73
 31.03; 42.05; 40.78; 49.66; 45.81; 84.10; 92.05; 47.10; 50.47; 48.86; 58.37; 64.62; 82.56; 36.42; 52.99; 46.75; 45.07
 30.51; 41.65; 39.97; 49.08; 45.93; 84.50; 92.01; 46.92; 51.83; 48.70; 58.33; 64.89; 83.05; 38.64; 52.87; 46.19; 47.08
 30.05; 40.83; 40.05; 48.27; 44.90; 82.34; 92.43; 48.91; 51.32; 49.15; 60.05; 63.99; 83.72; 40.05; 52.99; 45.45; 46.48
 29.50; 42.72; 39.17; 47.14; 44.08; 82.95; 92.42; 47.64; 54.12; 48.54; 59.15; 63.62; 83.84; 39.05; 56.65; 44.78; 45.95
 29.44; 44.57; 37.88; 46.21; 43.39; 83.88; 92.42; 46.71; 56.56; 47.63; 57.89; 62.24; 81.46; 37.85; 59.88; 43.63; 45.27
 28.24; 42.80; 37.60; 46.09; 43.28; 85.01; 92.41; 45.87; 57.51; 47.27; 56.97; 62.97; 82.07; 37.44; 59.19; 43.16; 45.63
 27.82; 41.54; 37.50; 45.37; 42.48; 84.36; 92.59; 46.15; 58.52; 47.07; 56.30; 62.31; 82.25; 36.99; 60.20; 42.36; 44.19
 27.81; 41.02; 37.50; 46.81; 43.05; 84.29; 92.77; 45.56; 58.12; 47.38; 55.69; 64.27; 83.61; 36.82; 59.90; 42.33; 44.27
 28.40; 41.26; 36.78; 46.85; 43.95; 84.34; 93.18; 45.45; 58.15; 47.64; 55.69; 60.74; 84.63; 36.58; 60.08; 42.30; 44.42
 28.25; 41.02; 37.03; 47.55; 43.80; 84.52; 91.98; 45.78; 58.06; 47.77; 55.19; 63.22; 84.27; 36.65; 59.50; 42.32; 44.74
 28.34; 41.01; 38.11; 46.94; 43.01; 83.87; 92.28; 47.87; 57.73; 48.03; 55.00; 64.06; 85.37; 36.88; 59.11; 41.85; 44.21
 28.51; 40.74; 37.99; 46.75; 42.95; 83.84; 92.26; 47.48; 57.22; 48.15; 55.51; 64.42; 85.52; 36.94; 59.09; 43.30; 45.40
 28.12; 41.14; 37.67; 46.54; 42.85; 83.81; 91.90; 47.43; 57.14; 48.53; 56.04; 63.68; 85.34; 37.02; 59.16; 44.01; 46.07
 27.43; 40.45; 37.49; 46.23; 42.77; 83.99; 91.36; 47.27; 56.93; 48.84; 56.77; 64.25; 85.27; 37.82; 58.56; 44.79; 46.50
 27.50; 40.10; 37.80; 45.80; 42.50; 83.44; 91.56; 47.62; 56.91; 48.97; 57.68; 63.85; 85.62; 38.52; 58.51; 44.33; 46.35
 27.15; 41.01; 37.44; 45.49; 42.16; 83.65; 91.59; 47.06; 57.31; 48.50; 57.12; 64.53; 86.33; 37.95; 58.68; 44.00; 45.76
 27.65; 42.23; 36.91; 45.00; 41.94; 83.83; 92.05; 46.52; 57.51; 47.94; 56.59; 63.52; 86.22; 37.40; 59.45; 43.39; 45.30
 26.93; 41.05; 36.72; 44.89; 41.70; 84.07; 90.89; 46.04; 57.74; 47.75; 56.24; 65.19; 85.22; 37.27; 59.27; 43.12; 44.96
 26.99; 40.80; 36.56; 44.39; 41.26; 83.74; 91.03; 46.00; 58.09; 47.46; 55.75; 65.64; 85.28; 36.95; 59.44; 42.62; 44.35
 27.53; 40.42; 37.02; 45.10; 41.73; 83.86; 90.95; 45.65; 58.01; 47.87; 55.79; 65.76; 85.52; 36.82; 59.47; 42.70; 44.35
 27.74; 40.36; 36.39; 45.54; 42.70; 84.05; 91.10; 45.52; 58.06; 48.49; 55.92; 65.21; 85.31; 36.62; 59.39; 42.87; 44.47
 27.52; 40.44; 36.57; 46.37; 43.30; 84.31; 90.73; 45.62; 57.89; 49.06; 55.67; 65.55; 85.26; 36.68; 59.01; 42.77; 44.54
 27.80; 40.45; 37.80; 46.14; 42.76; 84.20; 90.80; 47.03; 57.89; 49.24; 55.78; 65.23; 85.42; 36.80; 58.75; 42.45; 44.46
 27.99; 40.28; 37.58; 46.19; 42.76; 84.31; 90.95; 46.82; 57.91; 49.17; 55.70; 65.37; 85.37; 36.68; 58.75; 43.33; 44.86
 28.16; 40.68; 37.30; 45.93; 42.76; 84.49; 90.89; 46.89; 58.02; 48.92; 56.25; 64.95; 85.40; 36.75; 58.86; 43.43; 45.15
 28.06; 40.38; 37.37; 45.96; 42.71; 84.53; 90.69; 46.69; 58.07; 48.85; 56.40; 65.23; 85.35; 37.23; 58.65; 43.52; 45.49
 28.10; 40.16; 37.43; 45.81; 42.46; 83.89; 90.77; 46.87; 58.25; 48.69; 56.80; 64.89; 85.44; 38.19; 58.76; 43.27; 45.06
 28.41; 39.87; 37.39; 45.57; 42.38; 84.01; 90.83; 46.64; 58.13; 48.43; 56.37; 65.48; 85.73; 37.89; 59.09; 43.20; 44.75
 28.80; 40.82; 36.81; 45.36; 42.22; 84.36; 90.94; 46.41; 58.36; 48.10; 56.09; 64.31; 85.33; 37.54; 59.60; 43.01; 44.50
 28.13; 40.76; 36.98; 45.26; 42.04; 84.73; 90.64; 46.24; 58.23; 47.99; 55.91; 65.10; 84.85; 37.59; 59.42; 42.88; 44.36
 27.95; 40.48; 37.63; 44.88; 41.73; 84.52; 90.92; 46.15; 58.12; 47.72; 55.77; 65.10; 84.96; 37.44; 59.56; 42.60; 44.09
 28.22; 40.54; 37.68; 45.16; 42.15; 84.59; 90.92; 45.93; 58.07; 47.85; 55.92; 65.24; 85.03; 37.34; 59.43; 42.64; 44.10
 28.26; 40.65; 37.49; 45.15; 42.95; 84.56; 90.97; 45.99; 57.97; 47.94; 56.10; 64.85; 85.10; 37.25; 59.46; 42.60; 43.99
 28.09; 40.50; 37.50; 45.76; 43.18; 84.74; 90.60; 45.92; 57.84; 48.35; 56.21; 64.94; 85.06; 37.20; 59.23; 42.49; 43.96
 28.03; 40.55; 37.64; 45.53; 42.96; 84.39; 90.66; 46.87; 57.80; 48.40; 56.50; 64.87; 85.23; 37.33; 59.13; 42.32; 43.92
 28.11; 40.59; 37.47; 45.50; 42.93; 84.48; 90.77; 46.73; 57.80; 48.32; 56.56; 64.72; 85.30; 37.19; 59.08; 42.91; 44.39
 28.08; 40.88; 37.25; 45.41; 42.87; 84.25; 90.88; 46.58; 57.96; 48.24; 56.45; 64.17; 85.32; 37.35; 59.04; 43.21; 44.96
 27.86; 40.71; 37.18; 45.28; 42.91; 84.18; 90.58; 46.41; 58.06; 48.26; 56.35; 64.28; 85.44; 37.89; 58.92; 43.31; 45.25
 27.69; 40.79; 37.28; 45.11; 42.79; 84.01; 90.64; 46.55; 58.24; 48.18; 56.51; 64.34; 85.46; 38.27; 58.96; 43.03; 45.22
 27.79; 40.97; 37.29; 45.22; 42.59; 83.91; 90.83; 46.35; 58.16; 47.92; 56.32; 65.00; 85.53; 38.08; 59.13; 43.02; 45.01
 28.03; 41.33; 36.92; 45.19; 42.52; 84.08; 90.92; 46.19; 58.01; 47.84; 56.14; 64.45; 85.32; 37.95; 59.53; 42.92; 44.91
 27.54; 40.60; 37.05; 45.32; 42.51; 84.29; 90.60; 46.08; 58.03; 47.78; 56.08; 65.14; 84.86; 37.91; 59.29; 42.83; 44.85
 27.76; 40.48; 37.52; 45.12; 42.35; 84.06; 90.90; 46.02; 57.91; 47.59; 55.98; 65.35; 84.91; 37.85; 59.38; 42.67; 44.61
 27.63; 40.40; 37.57; 45.16; 42.62; 84.12; 90.86; 45.79; 57.86; 47.81; 56.16; 65.33; 85.00; 37.78; 59.33; 42.75; 44.54
 27.71; 40.28; 37.41; 45.16; 42.96; 83.97; 90.90; 45.81; 57.84; 48.08; 56.25; 64.94; 84.93; 37.77; 59.33; 42.70; 44.50
 27.67; 40.16; 37.41; 45.26; 43.15; 84.04; 90.74; 45.93; 57.75; 48.31; 56.37; 65.10; 84.99; 37.78; 59.19; 42.54; 44.52
 27.75; 40.25; 37.47; 44.88; 42.96; 83.81; 90.74; 46.67; 57.76; 48.28; 56.67; 64.96; 85.04; 37.99; 59.14; 42.44; 44.39
 27.93; 40.15; 37.33; 44.80; 43.00; 83.84; 90.82; 46.51; 58.03; 48.28; 56.49; 65.00; 85.18; 37.81; 59.12; 42.72; 44.59
 27.84; 40.51; 37.13; 44.68; 43.00; 83.75; 90.87; 46.45; 58.21; 48.13; 56.43; 64.48; 85.16; 37.81; 59.16; 42.95; 44.91
 27.71; 40.51; 37.01; 44.61; 43.01; 83.89; 90.83; 46.31; 58.32; 48.11; 56.39; 64.59; 85.21; 38.04; 59.02; 43.01; 45.20
 27.68; 40.49; 36.99; 44.57; 42.88; 83.59; 90.83; 46.38; 58.62; 48.05; 56.39; 64.49; 85.17; 38.30; 59.02; 42.94; 45.12
 28.18; 40.65; 36.96; 44.77; 42.82; 83.52; 90.94; 46.26; 58.49; 47.90; 56.19; 64.93; 85.28; 38.18; 59.15; 42.85; 44.99
 28.25; 41.32; 36.68; 44.78; 42.84; 83.56; 91.00; 46.17; 58.39; 47.85; 56.09; 64.38; 85.15; 38.16; 59.40; 42.76; 44.90
 28.38; 41.34; 36.65; 44.77; 43.07; 83.59; 91.04; 46.09; 58.35; 47.99; 56.24; 64.46; 85.16; 37.98; 59.40; 42.83; 44.94
 28.25; 41.39; 36.59; 44.72; 43.44; 83.58; 91.12; 46.16; 58.36; 48.19; 56.30; 64.07; 85.17; 37.89; 59.37; 42.82; 44.86
 28.13; 41.42; 36.55; 44.68; 43.40; 83.68; 91.12; 45.97; 58.46; 48.07; 56.16; 64.14; 85.22; 37.82; 59.37; 43.13; 44.91
 28.05; 41.56; 36.37; 44.49; 43.30; 83.63; 91.19; 45.91; 58.76; 48.03; 56.01; 63.85; 85.06; 37.68; 59.39; 43.22; 45.12
 28.61; 41.54; 36.24; 44.79; 43.38; 83.66; 91.10; 45.74; 58.61; 47.89; 55.89; 64.37; 85.37; 37.55; 59.48; 43.14; 45.09
 28.52; 41.85; 36.01; 44.99; 43.50; 83.80; 91.19; 45.71; 58.52; 47.79; 55.79; 63.48; 85.42; 37.45; 59.66; 43.12; 45.09
 28.53; 41.76; 36.03; 45.01; 43.60; 83.89; 91.23; 45.50; 58.50; 47.80; 56.07; 63.43; 85.43; 37.38; 59.62; 43.41; 45.05
 28.58; 41.84; 35.95; 44.98; 43.64; 83.88; 91.29; 45.38; 58.50; 47.92; 56.23; 63.08; 85.48; 37.52; 59.63; 43.44; 45.07
 28.64; 41.80; 35.83; 44.93; 43.58; 83.97; 91.36; 45.23; 58.52; 47.80; 56.11; 63.15; 85.55; 37.35; 59.82; 43.49; 45.10
 28.59; 41.96; 35.68; 44.77; 43.48; 83.88; 91.39; 45.13; 58.68; 47.64; 55.94; 62.89; 85.49; 37.22; 60.06; 43.44; 45.22
 28.86; 41.99; 35.59; 44.93; 43.69; 83.85; 91.53; 45.01; 58.58; 47.61; 55.87; 63.33; 85.70; 37.19; 60.05; 43.42; 45.14
 28.93; 42.23; 35.39; 45.06; 43.90; 83.94; 91.69; 45.07; 58.53; 47.54; 55.84; 63.01; 85.77; 37.16; 60.03; 43.39; 45.10
 28.79; 42.18; 35.37; 45.12; 43.87; 83.96; 91.66; 45.06; 58.51; 47.68; 55.95; 63.02; 85.84; 37.10; 60.04; 43.61; 45.07
 28.80; 42.31; 35.30; 45.10; 43.86; 83.83; 91.68; 45.15; 58.45; 47.82; 56.13; 62.67; 85.85; 37.09; 60.03; 43.82; 45.04
 28.96; 42.35; 35.25; 45.03; 43.77; 83.87; 91.74; 45.07; 58.45; 47.70; 55.99; 62.77; 85.94; 36.99; 60.18; 43.81; 45.09
 29.06; 42.73; 35.11; 44.91; 43.68; 83.89; 91.73; 44.97; 58.57; 47.59; 55.80; 62.56; 85.85; 36.86; 60.40; 43.74; 45.16
 29.04; 42.64; 35.15; 45.08; 43.72; 83.80; 91.86; 44.89; 58.54; 47.55; 55.75; 62.95; 85.97; 36.84; 60.34; 43.71; 45.16
 29.08; 42.53; 34.96; 45.17; 43.96; 83.74; 91.94; 44.96; 58.54; 47.53; 55.73; 62.40; 85.95; 36.80; 60.33; 43.70; 45.14
 29.06; 42.54; 34.93; 45.20; 43.99; 83.76; 91.97; 44.87; 58.46; 47.64; 55.82; 62.42; 86.04; 36.78; 60.31; 43.86; 45.27
 29.04; 42.63; 34.87; 45.10; 44.01; 83.75; 91.99; 44.81; 58.44; 47.80; 55.90; 62.13; 86.02; 36.88; 60.25; 43.98; 45.44
 29.24; 42.62; 34.81; 45.00; 43.87; 83.72; 92.07; 44.72; 58.43; 47.71; 55.76; 62.49; 86.02; 36.75; 60.39; 43.88; 45.29
 29.14; 42.99; 34.69; 44.88; 43.79; 83.80; 92.09; 44.62; 58.56; 47.63; 55.56; 61.92; 85.91; 36.65; 60.53; 43.77; 45.18
 29.17; 42.91; 34.79; 45.06; 43.89; 83.82; 92.11; 44.57; 58.54; 47.65; 55.50; 61.89; 86.08; 36.62; 60.56; 43.80; 45.21
 29.18; 43.02; 34.73; 45.14; 44.08; 83.68; 92.13; 44.62; 58.56; 47.83; 55.51; 61.64; 85.97; 36.55; 60.55; 43.80; 45.23
 29.16; 43.08; 34.73; 45.14; 44.05; 83.67; 92.15; 44.52; 58.53; 47.82; 55.56; 61.72; 86.03; 36.57; 60.53; 44.04; 45.34
 29.22; 43.21; 34.66; 45.07; 44.03; 83.58; 92.20; 44.48; 58.56; 47.76; 55.69; 61.48; 85.93; 36.66; 60.50; 44.14; 45.52
 29.27; 43.11; 34.61; 45.04; 43.93; 83.69; 92.17; 44.41; 58.58; 47.66; 55.61; 61.71; 86.11; 36.54; 60.48; 44.07; 45.42
 29.09; 43.23; 34.58; 44.96; 43.90; 83.72; 91.93; 44.31; 58.63; 47.53; 55.45; 61.76; 85.83; 36.45; 60.58; 44.01; 45.30
 29.16; 43.19; 34.57; 45.03; 44.17; 83.76; 91.80; 43.99; 58.62; 47.88; 55.43; 61.74; 85.78; 36.45; 60.57; 44.03; 45.29
 29.07; 43.11; 34.53; 45.24; 44.40; 83.69; 91.75; 44.09; 58.52; 48.11; 55.37; 61.73; 85.74; 36.49; 60.46; 44.08; 45.25
 29.03; 43.03; 34.44; 45.20; 44.37; 83.59; 91.60; 43.89; 58.59; 48.18; 55.45; 61.92; 85.65; 36.44; 60.44; 44.27; 45.46
 29.01; 43.09; 34.36; 45.16; 44.43; 83.63; 91.52; 43.83; 58.61; 48.16; 55.32; 61.82; 85.61; 36.50; 60.35; 44.48; 45.75
 29.01; 42.80; 34.35; 45.15; 44.41; 83.59; 91.53; 43.72; 58.56; 48.11; 55.23; 61.91; 85.57; 36.39; 60.48; 44.45; 45.65
 28.92; 42.80; 34.36; 45.23; 44.41; 83.49; 91.39; 43.69; 58.49; 48.06; 55.15; 62.17; 85.46; 36.36; 60.47; 44.38; 45.59
 28.89; 42.81; 34.26; 45.25; 44.80; 83.53; 91.25; 43.40; 58.40; 48.37; 55.26; 62.17; 85.49; 36.32; 60.46; 44.32; 45.51
 28.81; 42.90; 34.20; 45.31; 45.09; 83.52; 91.08; 43.40; 58.31; 48.62; 55.20; 62.18; 85.49; 36.33; 60.36; 44.30; 45.47
 28.89; 42.88; 34.12; 45.25; 45.08; 83.47; 90.85; 43.23; 58.42; 48.59; 55.15; 62.24; 85.52; 36.38; 60.32; 44.52; 45.67
 28.80; 42.93; 34.04; 45.20; 45.11; 83.45; 90.83; 43.17; 58.40; 48.58; 55.05; 62.19; 85.53; 36.49; 60.26; 44.74; 45.86
 28.97; 42.70; 34.05; 45.21; 45.05; 83.34; 90.78; 43.07; 58.30; 48.52; 54.98; 62.29; 85.54; 36.43; 60.46; 44.72; 45.81
 28.97; 42.82; 34.12; 45.31; 45.05; 83.17; 90.76; 43.03; 58.23; 48.49; 54.87; 62.26; 85.33; 36.42; 60.40; 44.75; 45.79
 28.92; 42.77; 34.04; 45.26; 45.33; 83.20; 90.58; 42.89; 58.21; 48.76; 55.02; 62.15; 85.33; 36.36; 60.35; 44.77; 45.76
 28.89; 42.74; 33.97; 45.23; 45.62; 83.15; 90.47; 43.06; 58.13; 48.99; 54.93; 62.04; 85.27; 36.37; 60.28; 44.73; 45.75
 28.89; 42.73; 33.94; 45.20; 45.63; 83.18; 90.42; 43.02; 58.12; 48.99; 54.92; 62.07; 85.23; 36.40; 60.27; 44.96; 45.76
                      Baseline1                       Baseline2 wins= 40.28% errs=  0.00% alls=36
                      Baseline1             BinaryTree-baseline wins= 43.40% errs=  0.00% alls=144
                      Baseline1             BinaryTree-frombest wins= 32.50% errs=  0.00% alls=180
                      Baseline1             BinaryTree-standard wins= 38.33% errs=  0.00% alls=180
                      Baseline1                            Chad wins=  2.78% errs=  0.00% alls=36
                      Baseline1                            Coac wins=  0.00% errs=  0.00% alls=36
                      Baseline1                 Linear-baseline wins= 45.83% errs=  0.00% alls=144
                      Baseline1     Linear-from-Linear-standard wins= 16.99% errs=  0.00% alls=279
                      Baseline1                 Linear-frombest wins= 29.44% errs=  0.00% alls=180
                      Baseline1                 Linear-standard wins= 16.11% errs=  0.00% alls=180
                      Baseline1                 OneLaneIsEnough wins=  6.94% errs=  0.00% alls=36
                      Baseline1            ReinforcedGreediness wins=  2.78% errs=  0.00% alls=36
                      Baseline1                   Tree-baseline wins= 36.97% errs=  0.00% alls=178
                      Baseline1       Tree-from-Linear-standard wins= 21.69% errs=  0.00% alls=272
                      Baseline1                   Tree-frombest wins= 34.37% errs=  0.00% alls=177
                      Baseline1                   Tree-standard wins= 37.32% errs=  0.00% alls=175
                      Baseline2                       Baseline1 wins= 59.72% errs=  0.00% alls=36
                      Baseline2             BinaryTree-baseline wins= 34.03% errs=  0.00% alls=144
                      Baseline2             BinaryTree-frombest wins= 45.56% errs=  0.00% alls=180
                      Baseline2             BinaryTree-standard wins= 57.50% errs=  0.00% alls=180
                      Baseline2                            Chad wins=  4.17% errs=  0.00% alls=36
                      Baseline2                            Coac wins=  0.00% errs=  0.00% alls=36
                      Baseline2                 Linear-baseline wins= 17.01% errs=  0.00% alls=144
                      Baseline2     Linear-from-Linear-standard wins= 39.89% errs=  0.00% alls=279
                      Baseline2                 Linear-frombest wins= 48.61% errs=  0.00% alls=180
                      Baseline2                 Linear-standard wins= 35.56% errs=  0.00% alls=180
                      Baseline2                 OneLaneIsEnough wins=  0.00% errs=  0.00% alls=36
                      Baseline2            ReinforcedGreediness wins=  2.78% errs=  0.00% alls=36
                      Baseline2                   Tree-baseline wins= 43.98% errs=  0.00% alls=178
                      Baseline2       Tree-from-Linear-standard wins= 51.47% errs=  0.00% alls=272
                      Baseline2                   Tree-frombest wins= 53.24% errs=  0.00% alls=177
                      Baseline2                   Tree-standard wins= 63.53% errs=  0.00% alls=175
            BinaryTree-baseline                       Baseline1 wins= 56.60% errs=  0.00% alls=144
            BinaryTree-baseline                       Baseline2 wins= 65.97% errs=  0.00% alls=144
            BinaryTree-baseline             BinaryTree-frombest wins= 35.07% errs=  0.00% alls=720
            BinaryTree-baseline             BinaryTree-standard wins= 38.89% errs=  0.00% alls=720
            BinaryTree-baseline                            Chad wins= 16.67% errs=  0.00% alls=144
            BinaryTree-baseline                            Coac wins= 10.07% errs=  0.00% alls=144
            BinaryTree-baseline                 Linear-baseline wins= 43.06% errs=  0.00% alls=576
            BinaryTree-baseline     Linear-from-Linear-standard wins= 23.43% errs=  0.00% alls=1118
            BinaryTree-baseline                 Linear-frombest wins= 36.81% errs=  0.00% alls=720
            BinaryTree-baseline                 Linear-standard wins= 26.53% errs=  0.00% alls=720
            BinaryTree-baseline                 OneLaneIsEnough wins= 46.18% errs=  0.00% alls=144
            BinaryTree-baseline            ReinforcedGreediness wins= 11.11% errs=  0.00% alls=144
            BinaryTree-baseline                   Tree-baseline wins= 49.30% errs=  0.07% alls=714
            BinaryTree-baseline       Tree-from-Linear-standard wins= 27.11% errs=  0.00% alls=1088
            BinaryTree-baseline                   Tree-frombest wins= 36.69% errs=  0.00% alls=710
            BinaryTree-baseline                   Tree-standard wins= 33.19% errs=  0.00% alls=702
            BinaryTree-frombest                       Baseline1 wins= 67.50% errs=  0.00% alls=180
            BinaryTree-frombest                       Baseline2 wins= 54.44% errs=  0.00% alls=180
            BinaryTree-frombest             BinaryTree-baseline wins= 64.93% errs=  0.00% alls=720
            BinaryTree-frombest             BinaryTree-standard wins= 47.00% errs=  0.00% alls=900
            BinaryTree-frombest                            Chad wins= 13.89% errs=  0.00% alls=180
            BinaryTree-frombest                            Coac wins=  8.61% errs=  0.00% alls=180
            BinaryTree-frombest                 Linear-baseline wins= 57.57% errs=  0.00% alls=720
            BinaryTree-frombest     Linear-from-Linear-standard wins= 38.57% errs=  0.00% alls=1397
            BinaryTree-frombest                 Linear-frombest wins= 47.83% errs=  0.00% alls=900
            BinaryTree-frombest                 Linear-standard wins= 40.39% errs=  0.00% alls=900
            BinaryTree-frombest                 OneLaneIsEnough wins= 35.83% errs=  0.00% alls=180
            BinaryTree-frombest            ReinforcedGreediness wins=  5.83% errs=  0.00% alls=180
            BinaryTree-frombest                   Tree-baseline wins= 56.97% errs=  0.06% alls=892
            BinaryTree-frombest       Tree-from-Linear-standard wins= 35.22% errs=  0.00% alls=1360
            BinaryTree-frombest                   Tree-frombest wins= 49.92% errs=  0.00% alls=887
            BinaryTree-frombest                   Tree-standard wins= 46.04% errs=  0.00% alls=877
            BinaryTree-standard                       Baseline1 wins= 61.67% errs=  0.00% alls=180
            BinaryTree-standard                       Baseline2 wins= 42.50% errs=  0.00% alls=180
            BinaryTree-standard             BinaryTree-baseline wins= 61.11% errs=  0.07% alls=720
            BinaryTree-standard             BinaryTree-frombest wins= 53.00% errs=  0.00% alls=900
            BinaryTree-standard                            Chad wins= 10.56% errs=  0.00% alls=180
            BinaryTree-standard                            Coac wins=  7.78% errs=  0.00% alls=180
            BinaryTree-standard                 Linear-baseline wins= 48.26% errs=  0.00% alls=720
            BinaryTree-standard     Linear-from-Linear-standard wins= 40.00% errs=  0.00% alls=1397
            BinaryTree-standard                 Linear-frombest wins= 45.39% errs=  0.00% alls=900
            BinaryTree-standard                 Linear-standard wins= 40.28% errs=  0.00% alls=900
            BinaryTree-standard                 OneLaneIsEnough wins= 34.17% errs=  0.00% alls=180
            BinaryTree-standard            ReinforcedGreediness wins= 11.11% errs=  0.00% alls=180
            BinaryTree-standard                   Tree-baseline wins= 61.85% errs=  0.00% alls=892
            BinaryTree-standard       Tree-from-Linear-standard wins= 37.68% errs=  0.04% alls=1360
            BinaryTree-standard                   Tree-frombest wins= 50.93% errs=  0.00% alls=887
            BinaryTree-standard                   Tree-standard wins= 50.11% errs=  0.06% alls=877
                           Chad                       Baseline1 wins= 97.22% errs=  0.00% alls=36
                           Chad                       Baseline2 wins= 95.83% errs=  0.00% alls=36
                           Chad             BinaryTree-baseline wins= 83.33% errs=  0.00% alls=144
                           Chad             BinaryTree-frombest wins= 86.11% errs=  0.00% alls=180
                           Chad             BinaryTree-standard wins= 89.44% errs=  0.00% alls=180
                           Chad                            Coac wins= 31.94% errs=  0.00% alls=36
                           Chad                 Linear-baseline wins= 79.86% errs=  0.00% alls=144
                           Chad     Linear-from-Linear-standard wins= 81.75% errs=  0.00% alls=279
                           Chad                 Linear-frombest wins= 86.11% errs=  0.00% alls=180
                           Chad                 Linear-standard wins= 74.17% errs=  0.00% alls=180
                           Chad                 OneLaneIsEnough wins= 59.72% errs=  0.00% alls=36
                           Chad            ReinforcedGreediness wins=100.00% errs=  0.00% alls=36
                           Chad                   Tree-baseline wins= 82.35% errs=  0.00% alls=178
                           Chad       Tree-from-Linear-standard wins= 83.09% errs=  0.00% alls=272
                           Chad                   Tree-frombest wins= 88.17% errs=  0.00% alls=177
                           Chad                   Tree-standard wins= 87.18% errs=  0.00% alls=175
                           Coac                       Baseline1 wins=100.00% errs=  0.00% alls=36
                           Coac                       Baseline2 wins=100.00% errs=  0.00% alls=36
                           Coac             BinaryTree-baseline wins= 89.93% errs=  0.00% alls=144
                           Coac             BinaryTree-frombest wins= 91.39% errs=  0.00% alls=180
                           Coac             BinaryTree-standard wins= 92.22% errs=  0.00% alls=180
                           Coac                            Chad wins= 68.06% errs=  0.00% alls=36
                           Coac                 Linear-baseline wins= 84.03% errs=  0.00% alls=144
                           Coac     Linear-from-Linear-standard wins= 90.88% errs=  0.00% alls=279
                           Coac                 Linear-frombest wins= 90.28% errs=  0.00% alls=180
                           Coac                 Linear-standard wins= 90.83% errs=  0.00% alls=180
                           Coac                 OneLaneIsEnough wins= 55.56% errs=  0.00% alls=36
                           Coac            ReinforcedGreediness wins= 69.44% errs=  0.00% alls=36
                           Coac                   Tree-baseline wins= 93.28% errs=  0.00% alls=178
                           Coac       Tree-from-Linear-standard wins= 93.20% errs=  0.00% alls=272
                           Coac                   Tree-frombest wins= 95.21% errs=  0.00% alls=177
                           Coac                   Tree-standard wins= 92.31% errs=  0.00% alls=175
                Linear-baseline                       Baseline1 wins= 54.17% errs=  0.00% alls=144
                Linear-baseline                       Baseline2 wins= 82.99% errs=  0.00% alls=144
                Linear-baseline             BinaryTree-baseline wins= 56.94% errs=  0.00% alls=576
                Linear-baseline             BinaryTree-frombest wins= 42.43% errs=  0.00% alls=720
                Linear-baseline             BinaryTree-standard wins= 51.74% errs=  0.00% alls=720
                Linear-baseline                            Chad wins= 20.14% errs=  0.00% alls=144
                Linear-baseline                            Coac wins= 15.97% errs=  0.00% alls=144
                Linear-baseline     Linear-from-Linear-standard wins= 31.14% errs=  0.00% alls=1117
                Linear-baseline                 Linear-frombest wins= 51.46% errs=  0.00% alls=720
                Linear-baseline                 Linear-standard wins= 33.26% errs=  0.00% alls=720
                Linear-baseline                 OneLaneIsEnough wins= 44.79% errs=  0.00% alls=144
                Linear-baseline            ReinforcedGreediness wins= 10.76% errs=  0.00% alls=144
                Linear-baseline                   Tree-baseline wins= 47.55% errs=  0.00% alls=714
                Linear-baseline       Tree-from-Linear-standard wins= 39.06% errs=  0.00% alls=1088
                Linear-baseline                   Tree-frombest wins= 49.30% errs=  0.00% alls=710
                Linear-baseline                   Tree-standard wins= 44.71% errs=  0.00% alls=700
    Linear-from-Linear-standard                       Baseline1 wins= 83.01% errs=  0.00% alls=279
    Linear-from-Linear-standard                       Baseline2 wins= 60.11% errs=  0.00% alls=279
    Linear-from-Linear-standard             BinaryTree-baseline wins= 76.57% errs=  0.04% alls=1118
    Linear-from-Linear-standard             BinaryTree-frombest wins= 61.43% errs=  0.00% alls=1397
    Linear-from-Linear-standard             BinaryTree-standard wins= 60.00% errs=  0.04% alls=1397
    Linear-from-Linear-standard                            Chad wins= 18.25% errs=  0.00% alls=279
    Linear-from-Linear-standard                            Coac wins=  9.12% errs=  0.00% alls=279
    Linear-from-Linear-standard                 Linear-baseline wins= 68.86% errs=  0.00% alls=1117
    Linear-from-Linear-standard                 Linear-frombest wins= 56.85% errs=  0.00% alls=1395
    Linear-from-Linear-standard                 Linear-standard wins= 56.42% errs=  0.00% alls=1395
    Linear-from-Linear-standard                 OneLaneIsEnough wins= 39.36% errs=  0.00% alls=279
    Linear-from-Linear-standard            ReinforcedGreediness wins= 17.17% errs=  0.00% alls=279
    Linear-from-Linear-standard                   Tree-baseline wins= 71.72% errs=  0.11% alls=1379
    Linear-from-Linear-standard       Tree-from-Linear-standard wins= 44.36% errs=  0.00% alls=2100
    Linear-from-Linear-standard                   Tree-frombest wins= 61.96% errs=  0.00% alls=1375
    Linear-from-Linear-standard                   Tree-standard wins= 60.44% errs=  0.07% alls=1355
                Linear-frombest                       Baseline1 wins= 70.56% errs=  0.00% alls=180
                Linear-frombest                       Baseline2 wins= 51.39% errs=  0.00% alls=180
                Linear-frombest             BinaryTree-baseline wins= 63.19% errs=  0.00% alls=720
                Linear-frombest             BinaryTree-frombest wins= 52.17% errs=  0.00% alls=900
                Linear-frombest             BinaryTree-standard wins= 54.61% errs=  0.06% alls=900
                Linear-frombest                            Chad wins= 13.89% errs=  0.00% alls=180
                Linear-frombest                            Coac wins=  9.72% errs=  0.00% alls=180
                Linear-frombest                 Linear-baseline wins= 48.54% errs=  0.00% alls=720
                Linear-frombest     Linear-from-Linear-standard wins= 43.15% errs=  0.00% alls=1395
                Linear-frombest                 Linear-standard wins= 46.50% errs=  0.00% alls=900
                Linear-frombest                 OneLaneIsEnough wins= 40.00% errs=  0.00% alls=180
                Linear-frombest            ReinforcedGreediness wins= 10.83% errs=  0.00% alls=180
                Linear-frombest                   Tree-baseline wins= 62.77% errs=  0.06% alls=890
                Linear-frombest       Tree-from-Linear-standard wins= 40.29% errs=  0.00% alls=1360
                Linear-frombest                   Tree-frombest wins= 52.90% errs=  0.11% alls=887
                Linear-frombest                   Tree-standard wins= 56.06% errs=  0.00% alls=875
                Linear-standard                       Baseline1 wins= 83.89% errs=  0.00% alls=180
                Linear-standard                       Baseline2 wins= 64.44% errs=  0.00% alls=180
                Linear-standard             BinaryTree-baseline wins= 73.47% errs=  0.00% alls=720
                Linear-standard             BinaryTree-frombest wins= 59.61% errs=  0.00% alls=900
                Linear-standard             BinaryTree-standard wins= 59.72% errs=  0.06% alls=900
                Linear-standard                            Chad wins= 25.83% errs=  0.00% alls=180
                Linear-standard                            Coac wins=  9.17% errs=  0.00% alls=180
                Linear-standard                 Linear-baseline wins= 66.74% errs=  0.00% alls=720
                Linear-standard     Linear-from-Linear-standard wins= 43.58% errs=  0.00% alls=1395
                Linear-standard                 Linear-frombest wins= 53.50% errs=  0.00% alls=900
                Linear-standard                 OneLaneIsEnough wins= 39.44% errs=  0.00% alls=180
                Linear-standard            ReinforcedGreediness wins= 15.28% errs=  0.00% alls=180
                Linear-standard                   Tree-baseline wins= 66.69% errs=  0.11% alls=890
                Linear-standard       Tree-from-Linear-standard wins= 41.07% errs=  0.00% alls=1360
                Linear-standard                   Tree-frombest wins= 61.69% errs=  0.00% alls=887
                Linear-standard                   Tree-standard wins= 61.26% errs=  0.06% alls=875
                OneLaneIsEnough                       Baseline1 wins= 93.06% errs=  4.17% alls=36
                OneLaneIsEnough                       Baseline2 wins=100.00% errs=  0.00% alls=36
                OneLaneIsEnough             BinaryTree-baseline wins= 53.82% errs=  1.04% alls=144
                OneLaneIsEnough             BinaryTree-frombest wins= 64.17% errs=  0.56% alls=180
                OneLaneIsEnough             BinaryTree-standard wins= 65.83% errs=  0.28% alls=180
                OneLaneIsEnough                            Chad wins= 40.28% errs=  5.56% alls=36
                OneLaneIsEnough                            Coac wins= 44.44% errs=  1.39% alls=36
                OneLaneIsEnough                 Linear-baseline wins= 55.21% errs=  3.12% alls=144
                OneLaneIsEnough     Linear-from-Linear-standard wins= 60.64% errs=  3.04% alls=279
                OneLaneIsEnough                 Linear-frombest wins= 60.00% errs=  0.28% alls=180
                OneLaneIsEnough                 Linear-standard wins= 60.56% errs=  3.33% alls=180
                OneLaneIsEnough            ReinforcedGreediness wins= 59.72% errs=  5.56% alls=36
                OneLaneIsEnough                   Tree-baseline wins= 57.42% errs=  1.40% alls=178
                OneLaneIsEnough       Tree-from-Linear-standard wins= 63.24% errs=  1.84% alls=272
                OneLaneIsEnough                   Tree-frombest wins= 66.20% errs=  1.13% alls=177
                OneLaneIsEnough                   Tree-standard wins= 67.52% errs=  0.57% alls=175
           ReinforcedGreediness                       Baseline1 wins= 97.22% errs=  0.00% alls=36
           ReinforcedGreediness                       Baseline2 wins= 97.22% errs=  0.00% alls=36
           ReinforcedGreediness             BinaryTree-baseline wins= 88.89% errs=  0.69% alls=144
           ReinforcedGreediness             BinaryTree-frombest wins= 94.17% errs=  0.00% alls=180
           ReinforcedGreediness             BinaryTree-standard wins= 88.89% errs=  0.00% alls=180
           ReinforcedGreediness                            Chad wins=  0.00% errs=  0.00% alls=36
           ReinforcedGreediness                            Coac wins= 30.56% errs=  0.00% alls=36
           ReinforcedGreediness                 Linear-baseline wins= 89.24% errs=  0.35% alls=144
           ReinforcedGreediness     Linear-from-Linear-standard wins= 82.83% errs=  0.00% alls=279
           ReinforcedGreediness                 Linear-frombest wins= 89.17% errs=  0.28% alls=180
           ReinforcedGreediness                 Linear-standard wins= 84.72% errs=  0.00% alls=180
           ReinforcedGreediness                 OneLaneIsEnough wins= 40.28% errs=  0.00% alls=36
           ReinforcedGreediness                   Tree-baseline wins= 89.08% errs=  0.00% alls=178
           ReinforcedGreediness       Tree-from-Linear-standard wins= 85.85% errs=  0.00% alls=272
           ReinforcedGreediness                   Tree-frombest wins= 89.01% errs=  0.28% alls=177
           ReinforcedGreediness                   Tree-standard wins= 90.60% errs=  0.00% alls=175
                  Tree-baseline                       Baseline1 wins= 63.03% errs=  0.00% alls=178
                  Tree-baseline                       Baseline2 wins= 56.02% errs=  0.00% alls=178
                  Tree-baseline             BinaryTree-baseline wins= 50.70% errs=  0.07% alls=714
                  Tree-baseline             BinaryTree-frombest wins= 43.03% errs=  0.11% alls=892
                  Tree-baseline             BinaryTree-standard wins= 38.15% errs=  0.00% alls=892
                  Tree-baseline                            Chad wins= 17.65% errs=  0.00% alls=178
                  Tree-baseline                            Coac wins=  6.72% errs=  0.00% alls=178
                  Tree-baseline                 Linear-baseline wins= 52.45% errs=  0.00% alls=714
                  Tree-baseline     Linear-from-Linear-standard wins= 28.28% errs=  0.00% alls=1379
                  Tree-baseline                 Linear-frombest wins= 37.23% errs=  0.00% alls=890
                  Tree-baseline                 Linear-standard wins= 33.31% errs=  0.00% alls=890
                  Tree-baseline                 OneLaneIsEnough wins= 42.58% errs=  0.00% alls=178
                  Tree-baseline            ReinforcedGreediness wins= 10.92% errs=  0.00% alls=178
                  Tree-baseline       Tree-from-Linear-standard wins= 23.29% errs=  0.00% alls=1344
                  Tree-baseline                   Tree-frombest wins= 42.17% errs=  0.00% alls=877
                  Tree-baseline                   Tree-standard wins= 36.88% errs=  0.00% alls=865
      Tree-from-Linear-standard                       Baseline1 wins= 78.31% errs=  0.00% alls=272
      Tree-from-Linear-standard                       Baseline2 wins= 48.53% errs=  0.00% alls=272
      Tree-from-Linear-standard             BinaryTree-baseline wins= 72.89% errs=  0.00% alls=1088
      Tree-from-Linear-standard             BinaryTree-frombest wins= 64.78% errs=  0.00% alls=1360
      Tree-from-Linear-standard             BinaryTree-standard wins= 62.32% errs=  0.04% alls=1360
      Tree-from-Linear-standard                            Chad wins= 16.91% errs=  0.00% alls=272
      Tree-from-Linear-standard                            Coac wins=  6.80% errs=  0.00% alls=272
      Tree-from-Linear-standard                 Linear-baseline wins= 60.94% errs=  0.00% alls=1088
      Tree-from-Linear-standard     Linear-from-Linear-standard wins= 55.64% errs=  0.00% alls=2100
      Tree-from-Linear-standard                 Linear-frombest wins= 59.71% errs=  0.00% alls=1360
      Tree-from-Linear-standard                 Linear-standard wins= 58.93% errs=  0.00% alls=1360
      Tree-from-Linear-standard                 OneLaneIsEnough wins= 36.76% errs=  0.00% alls=272
      Tree-from-Linear-standard            ReinforcedGreediness wins= 14.15% errs=  0.00% alls=272
      Tree-from-Linear-standard                   Tree-baseline wins= 76.71% errs=  0.00% alls=1344
      Tree-from-Linear-standard                   Tree-frombest wins= 63.62% errs=  0.00% alls=1340
      Tree-from-Linear-standard                   Tree-standard wins= 64.73% errs=  0.04% alls=1320
                  Tree-frombest                       Baseline1 wins= 65.63% errs=  0.00% alls=177
                  Tree-frombest                       Baseline2 wins= 46.76% errs=  0.00% alls=177
                  Tree-frombest             BinaryTree-baseline wins= 63.31% errs=  0.00% alls=710
                  Tree-frombest             BinaryTree-frombest wins= 50.08% errs=  0.00% alls=887
                  Tree-frombest             BinaryTree-standard wins= 49.07% errs=  0.06% alls=887
                  Tree-frombest                            Chad wins= 11.83% errs=  0.00% alls=177
                  Tree-frombest                            Coac wins=  4.79% errs=  0.00% alls=177
                  Tree-frombest                 Linear-baseline wins= 50.70% errs=  0.00% alls=710
                  Tree-frombest     Linear-from-Linear-standard wins= 38.04% errs=  0.00% alls=1375
                  Tree-frombest                 Linear-frombest wins= 47.10% errs=  0.00% alls=887
                  Tree-frombest                 Linear-standard wins= 38.31% errs=  0.00% alls=887
                  Tree-frombest                 OneLaneIsEnough wins= 33.80% errs=  0.00% alls=177
                  Tree-frombest            ReinforcedGreediness wins= 10.99% errs=  0.00% alls=177
                  Tree-frombest                   Tree-baseline wins= 57.83% errs=  0.00% alls=877
                  Tree-frombest       Tree-from-Linear-standard wins= 36.38% errs=  0.00% alls=1340
                  Tree-frombest                   Tree-standard wins= 51.25% errs=  0.06% alls=862
                  Tree-standard                       Baseline1 wins= 62.68% errs=  0.00% alls=175
                  Tree-standard                       Baseline2 wins= 36.47% errs=  0.00% alls=175
                  Tree-standard             BinaryTree-baseline wins= 66.81% errs=  0.00% alls=702
                  Tree-standard             BinaryTree-frombest wins= 53.96% errs=  0.00% alls=877
                  Tree-standard             BinaryTree-standard wins= 49.89% errs=  0.00% alls=877
                  Tree-standard                            Chad wins= 12.82% errs=  0.00% alls=175
                  Tree-standard                            Coac wins=  7.69% errs=  0.00% alls=175
                  Tree-standard                 Linear-baseline wins= 55.29% errs=  0.00% alls=700
                  Tree-standard     Linear-from-Linear-standard wins= 39.56% errs=  0.00% alls=1355
                  Tree-standard                 Linear-frombest wins= 43.94% errs=  0.00% alls=875
                  Tree-standard                 Linear-standard wins= 38.74% errs=  0.00% alls=875
                  Tree-standard                 OneLaneIsEnough wins= 32.48% errs=  0.00% alls=175
                  Tree-standard            ReinforcedGreediness wins=  9.40% errs=  0.00% alls=175
                  Tree-standard                   Tree-baseline wins= 63.12% errs=  0.00% alls=865
                  Tree-standard       Tree-from-Linear-standard wins= 35.27% errs=  0.00% alls=1320
                  Tree-standard                   Tree-frombest wins= 48.75% errs=  0.00% alls=862
                           Coac wins= 90.42% errs=  0.00% alls=2271 avg= 19.49± 30.68ms
           ReinforcedGreediness wins= 85.23% errs=  0.11% alls=2271 avg= 89.29± 73.40ms
                           Chad wins= 83.18% errs=  0.00% alls=2271 avg=169.93± 56.93ms
                OneLaneIsEnough wins= 62.07% errs=  1.72% alls=2271 avg=  7.86± 20.47ms
      Tree-from-Linear-standard wins= 60.27% errs=  0.01% alls=15352 avg=  3.20±  1.18ms
    Linear-from-Linear-standard wins= 58.12% errs=  0.02% alls=15706 avg=  3.03±  1.03ms
                Linear-standard wins= 54.92% errs=  0.02% alls=10627 avg=  3.03±  0.98ms
                Linear-frombest wins= 48.99% errs=  0.02% alls=10628 avg=  3.04±  0.98ms
                  Tree-standard wins= 45.76% errs=  0.00% alls=10362 avg=  3.02±  1.00ms
            BinaryTree-standard wins= 45.63% errs=  0.01% alls=10634 avg=  3.00±  0.96ms
            BinaryTree-frombest wins= 45.20% errs=  0.00% alls=10635 avg=  3.03±  0.95ms
                  Tree-frombest wins= 44.96% errs=  0.01% alls=10490 avg=  3.04±  0.93ms
                Linear-baseline wins= 43.02% errs=  0.00% alls=8649 avg=  3.02±  0.82ms
                      Baseline2 wins= 42.73% errs=  0.00% alls=2271 avg=  3.73±  0.86ms
                  Tree-baseline wins= 36.40% errs=  0.01% alls=10530 avg=  3.04±  1.07ms
            BinaryTree-baseline wins= 33.94% errs=  0.01% alls=8652 avg=  3.01±  0.90ms
                      Baseline1 wins= 28.89% errs=  0.00% alls=2271 avg=  3.00±  0.88ms

==> results-separate.txt <==
Baseline1;Baseline2;BinaryTree-baseline-1;BinaryTree-baseline-3;BinaryTree-baseline-4;BinaryTree-baseline-5;BinaryTree-frombest-1;BinaryTree-frombest-2;BinaryTree-frombest-3;BinaryTree-frombest-4;BinaryTree-frombest-5;BinaryTree-standard-1;BinaryTree-standard-2;BinaryTree-standard-3;BinaryTree-standard-4;BinaryTree-standard-5;Chad;Coac;Linear-baseline-1;Linear-baseline-2;Linear-baseline-4;Linear-baseline-5;Linear-from-Linear-standard-1-1;Linear-from-Linear-standard-1-2;Linear-from-Linear-standard-2-1;Linear-from-Linear-standard-2-2;Linear-from-Linear-standard-3-1;Linear-from-Linear-standard-3-2;Linear-from-Linear-standard-4-1;Linear-from-Linear-standard-4-2;Linear-frombest-1;Linear-frombest-2;Linear-frombest-3;Linear-frombest-4;Linear-frombest-5;Linear-standard-1;Linear-standard-2;Linear-standard-3;Linear-standard-4;Linear-standard-5;OneLaneIsEnough;ReinforcedGreediness;Tree-baseline-1;Tree-baseline-2;Tree-baseline-3;Tree-baseline-4;Tree-baseline-5;Tree-from-Linear-standard-1-1;Tree-from-Linear-standard-1-2;Tree-from-Linear-standard-2-1;Tree-from-Linear-standard-2-2;Tree-from-Linear-standard-3-1;Tree-from-Linear-standard-3-2;Tree-from-Linear-standard-4-1;Tree-from-Linear-standard-4-2;Tree-frombest-1;Tree-frombest-2;Tree-frombest-3;Tree-frombest-4;Tree-frombest-5;Tree-standard-1;Tree-standard-2;Tree-standard-3;Tree-standard-4;Tree-standard-5
 44.19; 43.02; 48.84; 37.21; 29.07; 51.16; 43.02; 74.42; 56.98; 41.86; 50.00; 51.16; 50.00; 32.56; 54.65; 51.16; 84.88; 96.51; 41.86; 34.88; 46.97; 39.13; 54.55; 36.36; 50.00; 45.45; 36.36; 36.36; 36.36; 40.91; 52.17; 21.74; 39.13; 65.22; 34.78; 56.52; 56.52; 39.13; 65.22; 39.13; 75.58; 90.70; 52.17; 39.13; 13.04; 30.43; 47.83; 59.09; 40.91; 40.91; 45.45; 50.00; 45.45; 40.91; 59.09; 52.17; 26.09; 39.13; 52.17; 17.39; 56.52; 27.27; 36.36; 27.27; 45.45
 37.79; 44.19; 40.70; 33.72; 30.81; 43.60; 45.93; 64.53; 52.33; 44.77; 55.81; 55.23; 59.30; 34.88; 45.93; 55.23; 84.88; 94.77; 36.05; 44.19; 49.24; 39.13; 56.82; 43.18; 52.27; 54.55; 47.73; 50.00; 40.91; 34.09; 39.13; 39.13; 50.00; 54.35; 28.26; 56.52; 56.52; 52.17; 69.57; 45.65; 61.63; 87.21; 34.78; 39.13; 23.91; 32.61; 39.13; 54.55; 40.91; 54.55; 54.55; 63.64; 43.18; 54.55; 56.82; 45.65; 39.13; 36.96; 45.65; 32.61; 56.52; 40.91; 31.82; 36.36; 31.82
 29.84; 39.53; 37.60; 39.15; 38.76; 43.02; 51.55; 62.40; 51.16; 48.06; 52.71; 57.36; 54.26; 30.62; 48.06; 54.65; 84.50; 91.47; 37.60; 47.29; 51.01; 47.83; 50.00; 43.94; 56.06; 54.55; 43.94; 48.48; 45.45; 45.45; 42.03; 39.13; 50.72; 55.07; 28.99; 55.07; 52.17; 53.62; 71.01; 40.58; 68.99; 80.62; 30.43; 36.23; 28.99; 39.13; 40.58; 54.55; 45.45; 57.58; 50.00; 53.03; 43.94; 50.00; 56.06; 49.28; 33.33; 43.48; 34.78; 36.23; 53.62; 50.00; 27.27; 39.39; 33.33
 30.52; 40.12; 44.19; 41.57; 39.24; 46.22; 50.29; 65.12; 44.77; 43.90; 46.80; 47.97; 53.78; 29.65; 45.06; 53.20; 85.47; 92.15; 43.60; 53.78; 55.68; 50.00; 50.00; 40.91; 55.68; 55.68; 42.05; 46.59; 47.73; 53.41; 42.39; 40.22; 48.91; 51.09; 25.00; 53.26; 53.26; 53.26; 70.65; 39.13; 69.77; 81.98; 35.87; 34.78; 30.43; 39.13; 43.48; 45.45; 51.14; 60.23; 47.73; 51.14; 44.32; 47.73; 60.23; 46.74; 34.78; 41.30; 30.43; 33.70; 48.91; 51.14; 30.68; 37.50; 31.82
 30.25; 40.33; 43.60; 41.69; 38.96; 46.87; 49.05; 65.67; 45.50; 44.41; 46.59; 48.23; 54.50; 29.97; 45.23; 53.68; 85.83; 92.10; 43.05; 52.86; 51.14; 41.57; 49.55; 45.05; 55.86; 51.35; 45.95; 46.85; 54.05; 52.25; 50.56; 38.42; 48.59; 54.80; 33.90; 56.50; 53.67; 61.02; 71.19; 43.50; 68.66; 82.83; 36.16; 32.20; 27.12; 31.07; 49.15; 43.24; 49.55; 59.46; 49.55; 52.25; 47.75; 53.15; 60.36; 57.06; 42.94; 48.59; 44.07; 35.03; 52.54; 50.74; 32.43; 38.74; 37.84
 31.03; 42.05; 41.54; 40.77; 38.46; 44.62; 47.95; 64.62; 45.13; 43.33; 47.44; 48.21; 54.36; 30.00; 44.62; 53.59; 84.10; 92.05; 42.56; 51.28; 49.43; 45.45; 50.75; 47.76; 53.73; 47.01; 46.27; 48.51; 58.96; 50.75; 49.62; 42.37; 56.87; 61.07; 34.73; 54.20; 56.49; 62.60; 65.27; 50.76; 64.62; 82.56; 40.08; 28.63; 32.44; 35.11; 50.00; 42.54; 47.01; 58.21; 55.22; 56.72; 52.24; 52.24; 59.70; 53.82; 46.95; 48.47; 45.42; 40.08; 54.58; 51.09; 32.84; 40.30; 35.82
 30.51; 41.65; 40.44; 40.92; 37.53; 43.34; 47.94; 63.68; 44.55; 43.10; 46.49; 49.64; 53.51; 30.02; 44.55; 53.51; 84.50; 92.01; 41.65; 50.36; 48.60; 48.00; 49.68; 50.96; 53.50; 49.04; 45.22; 50.32; 61.78; 54.14; 50.00; 40.35; 54.76; 63.11; 35.73; 57.06; 57.06; 61.10; 66.28; 47.26; 64.89; 83.05; 38.33; 27.67; 40.92; 40.35; 49.86; 44.59; 46.50; 56.05; 57.32; 54.78; 50.96; 55.41; 57.32; 52.45; 39.48; 51.59; 45.53; 43.23; 57.35; 55.17; 29.30; 40.76; 36.94
 30.05; 40.83; 40.83; 41.06; 37.39; 43.12; 46.33; 63.53; 44.04; 41.97; 46.10; 48.17; 52.98; 29.82; 43.58; 51.83; 82.34; 92.43; 42.43; 50.92; 51.15; 51.38; 52.78; 51.67; 51.67; 47.22; 43.89; 48.33; 62.78; 52.22; 53.90; 41.20; 50.00; 65.97; 34.95; 61.11; 57.18; 62.73; 68.29; 47.22; 63.99; 83.72; 40.74; 30.09; 41.44; 40.05; 51.62; 42.22; 48.33; 56.67; 56.11; 56.11; 48.89; 56.11; 59.44; 53.47; 41.44; 48.61; 43.06; 42.36; 55.09; 54.64; 31.11; 40.56; 35.00
 29.50; 42.72; 40.61; 39.96; 36.24; 42.14; 45.41; 63.76; 42.58; 40.17; 44.76; 46.94; 52.18; 29.48; 42.79; 51.09; 82.95; 92.42; 42.79; 48.91; 49.13; 50.22; 50.75; 55.26; 55.64; 48.87; 49.62; 50.38; 62.78; 57.89; 53.06; 40.22; 50.11; 64.84; 34.95; 60.88; 55.38; 62.86; 67.03; 46.37; 63.62; 83.84; 40.00; 30.55; 39.56; 38.68; 50.33; 48.50; 49.25; 59.40; 59.40; 60.90; 50.00; 61.65; 61.28; 53.41; 40.44; 46.59; 43.08; 42.20; 53.19; 52.49; 35.71; 45.49; 36.84
 29.44; 44.57; 39.38; 38.54; 34.79; 41.25; 44.38; 62.29; 41.25; 40.00; 44.38; 46.25; 52.08; 28.75; 41.67; 50.42; 83.88; 92.42; 42.29; 48.12; 48.33; 48.75; 55.40; 59.66; 56.25; 52.27; 54.26; 50.28; 64.20; 55.97; 52.29; 39.12; 49.79; 63.39; 34.31; 59.41; 54.18; 61.92; 65.69; 45.61; 62.24; 81.46; 39.12; 29.50; 38.28; 37.24; 49.16; 51.99; 50.85; 60.51; 61.36; 65.06; 55.40; 63.64; 63.92; 52.51; 39.33; 45.19; 42.05; 41.21; 51.46; 55.72; 32.67; 48.58; 35.51
 28.24; 42.80; 38.25; 39.24; 34.86; 40.44; 44.22; 62.15; 41.04; 39.64; 44.62; 46.81; 51.39; 28.49; 41.83; 50.00; 85.01; 92.41; 41.24; 47.81; 46.81; 48.41; 53.42; 60.27; 57.53; 55.48; 55.02; 51.60; 62.79; 58.22; 51.79; 38.92; 49.30; 63.07; 34.13; 58.48; 54.09; 60.88; 64.67; 44.51; 62.97; 82.07; 38.12; 28.94; 38.52; 37.52; 48.10; 52.51; 50.23; 60.27; 61.42; 62.79; 54.57; 63.47; 61.19; 51.90; 38.32; 45.31; 41.12; 41.32; 51.90; 57.67; 29.00; 51.37; 37.90
 27.82; 41.54; 38.36; 39.31; 34.54; 40.08; 43.32; 62.21; 40.46; 38.93; 43.32; 45.99; 50.95; 27.86; 41.03; 48.85; 84.36; 92.59; 41.03; 48.47; 47.33; 48.47; 57.44; 59.73; 55.92; 57.44; 53.24; 52.86; 63.93; 60.31; 52.29; 38.17; 48.66; 62.79; 34.35; 58.21; 52.67; 60.50; 64.12; 44.08; 62.31; 82.25; 38.17; 28.63; 37.60; 37.40; 47.14; 46.56; 53.24; 62.21; 62.21; 63.93; 57.06; 63.74; 63.93; 52.10; 37.60; 44.27; 39.50; 40.65; 50.95; 56.87; 30.15; 47.52; 37.21
 27.81; 41.02; 38.69; 38.36; 33.11; 42.30; 42.95; 65.41; 42.79; 39.18; 44.75; 46.56; 51.48; 28.36; 41.64; 49.51; 84.29; 92.77; 41.15; 47.54; 47.38; 47.05; 56.86; 58.79; 56.04; 56.96; 54.03; 53.11; 63.55; 58.97; 52.95; 39.83; 48.63; 61.61; 34.73; 57.59; 51.74; 59.96; 63.99; 43.51; 64.27; 83.61; 37.48; 28.88; 37.29; 36.75; 47.53; 46.52; 52.38; 61.54; 62.09; 63.74; 57.14; 63.74; 63.92; 51.92; 37.66; 44.24; 39.67; 40.40; 50.27; 55.94; 31.81; 47.35; 37.66
 28.40; 41.26; 38.65; 37.07; 32.90; 41.24; 42.39; 64.08; 42.67; 40.37; 45.83; 48.28; 53.30; 28.59; 42.10; 49.57; 84.34; 93.18; 40.80; 47.56; 46.70; 47.70; 56.32; 58.45; 55.81; 57.22; 54.40; 53.52; 63.91; 59.15; 52.73; 40.99; 48.95; 61.58; 34.74; 58.07; 52.11; 59.65; 63.68; 43.33; 60.74; 84.63; 37.19; 28.60; 37.54; 35.96; 47.37; 46.48; 52.46; 61.80; 62.15; 64.08; 57.22; 64.26; 64.26; 51.75; 38.07; 44.04; 39.30; 40.53; 49.82; 56.14; 31.75; 48.07; 37.89
 28.25; 41.02; 37.34; 39.00; 34.40; 40.15; 43.22; 63.55; 43.48; 42.71; 45.65; 48.72; 52.94; 27.75; 42.33; 49.49; 84.52; 91.98; 41.18; 48.47; 45.91; 48.47; 56.16; 58.47; 56.10; 57.63; 53.73; 53.39; 63.39; 59.49; 53.32; 41.25; 48.74; 61.21; 34.91; 57.50; 52.28; 59.19; 62.39; 43.17; 63.22; 84.27; 37.10; 28.50; 37.77; 36.76; 46.71; 45.93; 52.20; 62.37; 62.03; 62.54; 57.29; 63.56; 62.88; 51.26; 37.61; 44.86; 38.95; 40.98; 50.08; 56.49; 31.37; 48.23; 38.95
 28.34; 41.01; 39.86; 39.63; 35.14; 40.44; 43.43; 63.94; 41.36; 41.82; 45.28; 45.97; 53.00; 27.53; 41.24; 49.88; 83.87; 92.28; 42.74; 50.46; 48.85; 49.88; 56.49; 58.66; 55.72; 57.19; 52.78; 52.94; 63.07; 59.31; 55.53; 40.59; 48.21; 61.53; 34.25; 57.47; 52.11; 58.93; 62.34; 42.86; 64.06; 85.37; 37.01; 29.22; 37.82; 37.01; 46.75; 45.10; 52.12; 62.25; 61.93; 62.58; 56.37; 62.75; 63.07; 50.97; 37.50; 44.81; 38.15; 39.94; 49.51; 56.17; 31.33; 47.40; 38.15
 28.51; 40.74; 39.73; 39.62; 34.46; 40.74; 42.87; 64.42; 41.41; 41.41; 44.78; 45.68; 53.09; 27.50; 40.97; 50.06; 83.84; 92.26; 42.65; 49.94; 48.37; 49.49; 55.64; 57.64; 55.91; 56.38; 51.81; 53.07; 63.31; 58.90; 55.11; 40.54; 48.86; 60.97; 35.61; 56.27; 53.07; 59.34; 62.48; 44.79; 64.42; 85.52; 38.66; 28.96; 35.81; 35.81; 49.22; 45.51; 51.81; 62.36; 61.89; 61.89; 56.06; 63.15; 63.62; 53.35; 39.66; 44.22; 41.08; 40.09; 50.07; 55.78; 33.10; 49.36; 39.67
 28.12; 41.14; 39.50; 39.50; 34.25; 40.04; 42.45; 63.89; 41.25; 41.58; 44.75; 45.62; 52.74; 28.01; 40.70; 49.67; 83.81; 91.90; 42.56; 50.11; 48.14; 49.45; 55.30; 57.14; 56.08; 56.69; 51.82; 53.34; 63.53; 58.36; 54.81; 40.16; 51.02; 61.42; 35.79; 56.73; 54.33; 59.67; 61.96; 45.67; 63.68; 85.34; 39.06; 27.86; 35.88; 37.28; 48.98; 45.59; 51.52; 62.16; 62.01; 62.31; 56.23; 63.83; 63.37; 53.31; 41.09; 44.53; 41.98; 40.97; 51.02; 56.87; 33.97; 49.24; 39.86
 27.43; 40.45; 39.06; 39.91; 33.83; 39.70; 42.26; 63.07; 41.20; 41.30; 44.61; 45.57; 52.19; 27.96; 40.98; 49.63; 83.99; 91.36; 42.26; 50.59; 47.81; 48.99; 54.84; 57.27; 55.95; 56.68; 51.54; 53.30; 63.44; 57.86; 54.75; 39.80; 52.17; 62.01; 35.93; 58.01; 56.26; 58.32; 62.92; 46.15; 64.25; 85.27; 38.35; 27.90; 38.58; 39.27; 48.91; 45.52; 50.95; 61.53; 61.82; 61.67; 55.80; 63.00; 62.56; 53.85; 39.95; 45.69; 42.59; 43.51; 51.55; 57.86; 32.26; 50.29; 40.93
 27.50; 40.10; 39.90; 39.69; 34.06; 40.00; 41.98; 63.23; 40.52; 40.73; 43.96; 44.69; 51.77; 28.23; 40.52; 49.79; 83.44; 91.56; 42.60; 51.15; 48.12; 49.06; 55.54; 57.10; 55.68; 57.10; 50.85; 53.41; 63.64; 57.53; 54.79; 39.69; 51.46; 63.85; 35.42; 58.85; 56.90; 58.68; 64.44; 46.97; 63.85; 85.62; 39.12; 28.97; 39.54; 39.75; 49.06; 45.03; 50.71; 61.65; 61.79; 61.79; 55.82; 63.07; 62.78; 53.24; 40.90; 45.19; 41.32; 42.89; 50.52; 57.53; 34.10; 48.74; 41.26
 27.15; 41.01; 39.76; 39.47; 33.47; 39.57; 41.65; 63.14; 40.63; 40.33; 43.18; 44.40; 51.12; 28.31; 40.02; 49.49; 83.65; 91.59; 42.46; 50.31; 47.76; 48.27; 55.06; 57.72; 56.46; 57.59; 51.14; 53.42; 64.18; 57.72; 54.07; 39.31; 50.92; 63.24; 35.44; 58.25; 56.38; 58.32; 64.04; 46.27; 64.53; 86.33; 38.51; 28.60; 38.92; 39.02; 48.62; 45.82; 50.89; 61.39; 61.77; 61.01; 56.08; 62.78; 63.54; 53.42; 40.55; 44.43; 41.06; 42.49; 49.74; 56.79; 33.50; 48.52; 41.02
 27.65; 42.23; 39.24; 38.97; 32.80; 39.26; 41.24; 62.55; 39.94; 39.84; 43.03; 44.22; 51.20; 28.09; 39.64; 49.10; 83.83; 92.05; 42.13; 49.90; 47.11; 47.61; 55.82; 58.33; 56.74; 57.31; 51.83; 52.74; 63.81; 57.76; 53.39; 38.65; 50.70; 62.65; 34.96; 58.07; 55.99; 57.68; 63.37; 45.71; 63.52; 86.22; 37.92; 28.14; 38.22; 38.62; 48.10; 46.58; 51.37; 61.87; 61.99; 61.87; 57.19; 63.47; 64.04; 52.59; 40.32; 43.81; 40.32; 42.02; 49.00; 56.49; 33.23; 48.30; 40.60
 26.93; 41.05; 38.75; 38.97; 32.75; 39.07; 41.23; 61.89; 39.86; 40.16; 42.88; 44.05; 50.68; 27.78; 39.38; 49.22; 84.07; 90.89; 41.62; 49.61; 46.49; 47.17; 55.41; 58.63; 57.38; 57.59; 51.04; 53.43; 64.24; 57.90; 53.12; 38.50; 50.58; 62.18; 35.09; 57.70; 56.00; 57.27; 62.93; 45.37; 65.19; 85.22; 37.56; 28.29; 38.44; 38.54; 47.51; 47.30; 51.66; 61.64; 61.95; 61.75; 56.44; 63.41; 62.47; 52.68; 39.80; 43.90; 39.51; 41.85; 48.98; 56.10; 32.59; 47.71; 40.83
 26.99; 40.80; 39.30; 38.50; 32.32; 38.78; 40.65; 61.45; 39.50; 39.79; 42.27; 43.42; 50.10; 27.58; 38.84; 49.05; 83.74; 91.03; 41.32; 49.62; 46.66; 47.14; 57.16; 59.26; 56.68; 58.49; 50.10; 53.82; 64.22; 58.11; 52.48; 38.36; 50.19; 61.83; 35.21; 57.63; 55.34; 56.77; 62.50; 44.75; 65.64; 85.28; 37.21; 28.05; 38.17; 38.17; 47.14; 44.94; 52.77; 62.02; 62.12; 62.40; 57.16; 62.88; 63.17; 52.39; 39.69; 43.23; 38.84; 41.22; 48.38; 55.44; 32.35; 47.33; 39.98
 27.53; 40.42; 40.14; 38.08; 32.19; 40.28; 41.62; 62.96; 39.77; 40.04; 42.68; 44.18; 50.00; 28.04; 39.51; 49.56; 83.86; 90.95; 41.62; 48.85; 46.56; 46.38; 56.86; 58.73; 56.58; 58.17; 50.42; 53.87; 64.39; 58.32; 53.00; 38.45; 50.53; 61.82; 36.12; 57.61; 55.28; 57.14; 62.75; 44.44; 65.76; 85.52; 37.35; 28.10; 37.54; 37.54; 47.53; 44.95; 52.62; 62.34; 62.15; 62.34; 56.92; 63.18; 63.36; 52.66; 39.87; 43.04; 38.84; 41.27; 48.18; 55.28; 32.49; 47.62; 39.87
 27.74; 40.36; 39.90; 37.15; 31.75; 39.53; 41.64; 62.79; 40.25; 40.33; 44.18; 45.25; 51.31; 28.77; 40.41; 50.16; 84.05; 91.10; 41.56; 48.20; 46.15; 47.05; 56.76; 59.05; 56.67; 57.95; 51.01; 53.84; 64.47; 58.15; 53.11; 39.34; 52.05; 62.21; 36.00; 57.86; 55.48; 57.04; 63.07; 44.42; 65.21; 85.31; 37.02; 28.06; 37.66; 37.20; 47.07; 44.78; 52.38; 62.09; 62.36; 62.36; 56.68; 63.19; 63.55; 52.47; 40.22; 43.14; 38.94; 41.68; 48.45; 55.48; 32.72; 47.53; 39.76
 27.52; 40.44; 39.01; 38.49; 32.44; 39.10; 42.11; 63.17; 41.73; 41.50; 44.56; 46.17; 51.91; 29.02; 40.58; 51.07; 84.31; 90.73; 41.42; 48.32; 46.25; 47.40; 56.49; 58.64; 56.67; 57.74; 51.21; 53.54; 64.54; 57.99; 53.98; 40.05; 52.45; 62.63; 36.21; 57.39; 55.15; 57.12; 63.03; 44.05; 65.55; 85.26; 36.79; 28.02; 38.14; 37.42; 46.82; 44.97; 52.24; 61.58; 62.30; 62.03; 56.10; 62.84; 62.75; 52.28; 39.75; 43.42; 38.59; 41.90; 48.61; 55.42; 32.23; 47.81; 40.20
 27.80; 40.45; 40.66; 39.30; 33.55; 40.23; 42.60; 63.86; 40.95; 40.80; 43.82; 44.47; 51.94; 28.81; 40.23; 50.86; 84.20; 90.80; 42.53; 50.00; 47.70; 48.49; 56.84; 58.42; 56.32; 57.89; 50.88; 53.60; 64.79; 58.19; 54.96; 40.23; 51.87; 63.07; 35.95; 57.54; 55.26; 57.28; 63.07; 44.12; 65.23; 85.42; 36.93; 27.98; 38.25; 37.54; 47.02; 44.54; 52.29; 61.62; 61.88; 61.88; 55.72; 62.68; 62.50; 52.02; 39.47; 43.33; 38.16; 41.40; 48.33; 55.35; 32.37; 47.81; 40.00
 27.99; 40.28; 40.35; 38.94; 33.43; 40.14; 42.47; 64.17; 40.99; 40.85; 43.75; 44.73; 52.16; 28.69; 40.14; 50.53; 84.31; 90.95; 42.40; 49.75; 47.28; 48.48; 56.73; 58.61; 57.06; 57.66; 51.03; 53.27; 64.71; 57.98; 54.84; 40.28; 51.45; 63.18; 36.10; 57.34; 55.71; 57.42; 62.56; 43.80; 65.37; 85.37; 37.19; 27.84; 37.55; 36.41; 48.33; 44.61; 52.11; 61.69; 62.04; 61.78; 55.91; 62.90; 62.21; 53.47; 40.49; 43.59; 39.10; 41.96; 48.98; 54.45; 33.06; 48.41; 40.90
 28.16; 40.68; 40.19; 38.60; 33.17; 39.78; 42.14; 63.70; 40.75; 40.68; 43.74; 44.78; 52.29; 28.44; 39.99; 50.70; 84.49; 90.89; 42.42; 49.58; 47.50; 48.68; 56.95; 58.93; 57.18; 57.26; 51.44; 53.38; 64.89; 57.78; 54.59; 39.92; 51.53; 62.93; 35.83; 57.47; 56.17; 58.23; 62.88; 44.59; 64.95; 85.40; 38.19; 27.56; 37.79; 36.03; 48.24; 44.75; 51.86; 61.93; 62.44; 61.84; 55.67; 63.37; 62.27; 52.67; 41.45; 43.59; 39.85; 41.60; 49.69; 55.11; 32.75; 48.63; 41.07
 28.06; 40.38; 40.11; 38.81; 33.47; 39.56; 42.23; 63.18; 40.66; 41.00; 44.08; 44.70; 52.22; 28.41; 39.90; 50.72; 84.53; 90.69; 42.23; 49.56; 47.43; 48.19; 56.92; 59.35; 57.28; 57.38; 51.24; 53.23; 64.81; 57.84; 54.35; 40.04; 51.40; 62.83; 35.91; 57.94; 56.65; 57.87; 63.09; 44.42; 65.23; 85.35; 37.84; 27.67; 39.21; 36.92; 48.53; 44.56; 51.87; 61.99; 62.32; 61.24; 55.60; 63.49; 61.66; 52.11; 40.57; 44.73; 39.78; 42.44; 50.54; 56.56; 31.33; 49.03; 41.43
 28.10; 40.16; 40.43; 38.75; 33.56; 39.42; 42.25; 63.07; 40.43; 40.70; 43.94; 44.14; 51.89; 28.30; 39.76; 50.67; 83.89; 90.77; 42.39; 49.80; 47.57; 48.32; 58.45; 59.53; 56.73; 57.41; 51.22; 52.85; 64.82; 58.06; 54.18; 39.89; 51.28; 62.87; 35.65; 58.83; 56.20; 58.69; 63.88; 44.20; 64.89; 85.44; 39.02; 28.99; 40.07; 37.64; 49.05; 44.06; 52.36; 61.97; 62.70; 61.56; 55.46; 63.52; 62.05; 52.77; 40.20; 44.66; 39.05; 41.82; 49.46; 56.55; 32.16; 48.11; 40.61
 28.41; 39.87; 40.83; 38.41; 33.25; 39.67; 42.00; 62.97; 40.28; 40.28; 43.73; 44.02; 51.66; 28.35; 39.84; 50.46; 84.01; 90.83; 41.97; 49.47; 47.41; 48.34; 57.88; 59.15; 56.73; 57.31; 51.90; 52.89; 64.61; 57.84; 53.92; 39.84; 51.00; 62.42; 35.46; 58.43; 55.84; 58.37; 63.55; 43.63; 65.48; 85.73; 38.78; 28.94; 39.65; 37.13; 48.84; 44.22; 52.66; 62.56; 62.86; 61.34; 55.56; 64.23; 62.33; 52.89; 40.12; 44.38; 38.99; 41.78; 49.23; 56.22; 31.87; 47.90; 40.19
 28.80; 40.82; 40.34; 37.80; 32.85; 39.07; 41.90; 62.61; 39.93; 40.20; 43.59; 43.98; 51.64; 28.40; 39.53; 50.00; 84.36; 90.94; 41.75; 49.15; 47.38; 48.04; 57.67; 59.11; 56.73; 57.79; 53.00; 53.71; 64.86; 57.07; 53.60; 39.53; 50.92; 61.98; 35.08; 57.98; 55.56; 58.38; 63.35; 43.26; 64.31; 85.33; 38.48; 28.70; 39.25; 36.83; 48.36; 44.71; 52.79; 62.86; 63.14; 61.64; 56.29; 64.64; 63.07; 52.82; 39.97; 44.10; 38.60; 41.74; 49.15; 55.83; 31.72; 47.71; 39.84
 28.13; 40.76; 40.07; 38.12; 33.52; 39.07; 41.79; 62.33; 40.12; 40.12; 43.40; 43.48; 51.42; 28.32; 39.55; 49.87; 84.73; 90.64; 41.48; 48.97; 47.23; 48.00; 57.26; 59.07; 56.80; 57.81; 52.36; 53.57; 65.01; 57.00; 53.74; 39.35; 50.65; 61.74; 35.10; 57.68; 55.35; 58.26; 63.29; 43.16; 65.10; 84.85; 38.52; 28.86; 39.44; 36.99; 47.97; 45.36; 52.49; 62.99; 62.65; 61.71; 56.12; 64.40; 61.84; 52.61; 39.70; 44.42; 38.22; 41.64; 49.19; 55.58; 31.31; 47.84; 39.64
 27.95; 40.48; 41.41; 38.89; 33.64; 39.37; 41.43; 62.06; 39.72; 39.78; 42.96; 43.07; 51.08; 28.31; 39.25; 49.49; 84.52; 90.92; 41.41; 49.05; 47.33; 47.52; 57.19; 58.72; 56.30; 58.78; 51.53; 53.37; 65.08; 57.06; 53.69; 39.25; 50.13; 61.51; 34.73; 57.70; 55.09; 58.08; 63.23; 43.00; 65.10; 84.96; 38.30; 28.75; 39.38; 36.96; 47.65; 43.83; 53.37; 63.17; 62.66; 62.09; 56.49; 64.44; 62.28; 52.23; 39.63; 44.08; 37.91; 41.41; 48.73; 55.22; 31.23; 47.52; 39.57
 28.22; 40.54; 41.41; 38.76; 33.35; 39.94; 41.48; 63.09; 40.10; 39.74; 42.93; 43.24; 51.75; 28.65; 39.69; 49.88; 84.59; 90.92; 41.68; 48.55; 47.17; 47.10; 57.30; 58.37; 56.43; 58.24; 51.72; 53.48; 64.95; 57.24; 53.80; 39.51; 49.82; 61.40; 35.40; 57.36; 55.91; 58.02; 63.26; 43.07; 65.24; 85.03; 38.37; 28.65; 39.00; 36.74; 47.77; 43.76; 53.23; 63.07; 62.74; 61.73; 56.46; 64.30; 62.17; 52.29; 39.69; 43.95; 37.99; 41.50; 48.53; 55.05; 31.54; 47.46; 39.69
 28.26; 40.65; 41.40; 38.62; 33.12; 39.50; 41.07; 62.49; 39.86; 39.75; 44.16; 44.72; 52.87; 29.47; 39.97; 50.00; 84.56; 90.97; 41.57; 48.05; 47.65; 47.48; 57.42; 58.16; 56.37; 58.28; 51.55; 53.52; 64.96; 56.86; 53.44; 39.79; 50.34; 61.53; 35.26; 57.45; 56.59; 58.19; 62.98; 43.02; 64.85; 85.10; 38.38; 28.55; 39.12; 36.59; 47.40; 43.70; 52.97; 62.86; 62.93; 61.88; 56.56; 64.60; 62.31; 52.22; 39.74; 44.00; 37.89; 41.35; 48.27; 55.01; 31.64; 47.22; 39.62
 28.09; 40.50; 41.29; 38.70; 33.21; 39.37; 42.00; 62.26; 40.42; 40.85; 44.68; 45.79; 52.62; 29.56; 40.00; 50.16; 84.74; 90.60; 41.42; 48.14; 47.16; 47.76; 56.86; 58.14; 56.31; 58.38; 51.43; 53.50; 64.72; 56.98; 53.83; 40.33; 50.71; 61.69; 35.74; 57.76; 56.78; 58.02; 63.07; 42.90; 64.94; 85.06; 38.15; 28.28; 39.18; 36.81; 47.35; 43.69; 52.83; 62.89; 62.76; 61.42; 56.23; 64.41; 62.09; 52.04; 39.43; 44.06; 37.84; 41.26; 48.39; 54.84; 31.51; 47.17; 39.67
 28.03; 40.55; 41.60; 38.67; 33.14; 39.61; 41.86; 63.10; 39.72; 40.45; 44.00; 44.78; 52.61; 29.75; 39.98; 50.05; 84.39; 90.66; 42.22; 49.06; 48.23; 48.59; 56.97; 58.11; 56.13; 58.65; 51.26; 53.49; 64.54; 56.97; 54.23; 40.03; 50.47; 62.16; 35.65; 58.61; 56.63; 58.54; 63.16; 42.67; 64.87; 85.23; 38.28; 28.55; 39.18; 36.96; 47.36; 43.27; 52.94; 62.86; 62.83; 61.57; 56.14; 64.04; 62.05; 52.16; 39.24; 43.99; 37.44; 40.99; 48.26; 54.63; 31.85; 47.18; 39.42
 28.11; 40.59; 41.46; 38.47; 32.85; 39.56; 41.77; 63.13; 39.97; 40.38; 43.73; 44.71; 52.60; 29.71; 40.02; 49.92; 84.48; 90.77; 42.08; 48.99; 48.22; 48.27; 56.55; 57.69; 56.43; 58.43; 52.09; 53.65; 64.53; 56.88; 54.15; 39.97; 50.54; 61.89; 35.59; 58.54; 56.47; 58.47; 63.37; 43.31; 64.72; 85.30; 38.74; 28.46; 38.34; 36.23; 48.00; 43.30; 53.02; 62.63; 62.92; 61.38; 56.27; 63.93; 61.97; 53.03; 39.91; 44.25; 38.31; 41.17; 48.89; 54.20; 32.42; 48.03; 40.08
 28.08; 40.88; 41.18; 38.28; 32.57; 39.45; 41.59; 62.74; 40.06; 40.37; 43.78; 44.65; 52.55; 29.71; 40.01; 49.75; 84.25; 90.88; 41.74; 48.73; 48.32; 48.22; 56.76; 58.07; 56.27; 58.40; 53.05; 53.97; 64.40; 56.56; 53.92; 40.01; 50.61; 61.77; 35.47; 58.46; 56.17; 58.40; 62.69; 44.17; 64.17; 85.32; 39.16; 28.38; 38.34; 36.55; 48.20; 43.50; 52.99; 62.47; 62.84; 61.43; 56.15; 63.83; 62.02; 52.94; 40.84; 44.17; 38.93; 41.22; 49.45; 54.91; 32.82; 48.75; 40.40
 27.86; 40.71; 41.01; 38.29; 32.49; 39.40; 41.51; 62.42; 39.95; 40.35; 43.68; 44.69; 52.39; 29.72; 40.25; 49.77; 84.18; 90.58; 41.61; 48.61; 48.06; 48.06; 56.70; 58.26; 56.59; 58.73; 52.74; 54.38; 64.22; 56.65; 54.11; 39.95; 50.73; 61.76; 35.31; 58.54; 56.27; 58.23; 62.59; 43.91; 64.28; 85.44; 39.28; 28.77; 39.49; 37.20; 48.49; 43.53; 53.01; 62.31; 62.93; 61.19; 55.93; 63.85; 61.71; 53.38; 40.13; 44.82; 38.61; 41.69; 49.97; 55.45; 32.05; 49.45; 40.80
 27.69; 40.79; 41.38; 38.40; 32.37; 39.39; 41.43; 62.45; 39.59; 40.09; 43.53; 44.32; 52.19; 29.73; 40.29; 49.70; 84.01; 90.64; 41.53; 48.95; 48.16; 48.21; 57.44; 58.78; 56.24; 58.93; 52.59; 54.81; 64.16; 56.68; 54.38; 39.89; 50.40; 61.70; 35.11; 58.52; 56.13; 58.17; 63.45; 44.22; 64.34; 85.46; 39.24; 29.58; 39.89; 37.65; 48.71; 43.15; 53.20; 62.50; 63.01; 61.36; 55.88; 63.76; 61.93; 53.29; 40.22; 44.51; 38.22; 41.12; 49.75; 55.79; 32.83; 48.70; 40.57
 27.79; 40.97; 41.79; 38.16; 32.14; 39.54; 41.40; 62.99; 39.58; 39.98; 43.33; 44.17; 51.94; 29.59; 40.13; 49.43; 83.91; 90.83; 41.77; 48.52; 47.83; 47.98; 57.03; 58.66; 56.14; 58.56; 52.59; 54.80; 63.98; 57.13; 54.14; 39.61; 50.10; 61.33; 35.07; 58.37; 55.96; 57.93; 63.15; 44.19; 65.00; 85.53; 39.01; 29.75; 39.51; 37.34; 48.52; 43.58; 53.32; 62.62; 62.84; 61.43; 56.26; 63.76; 61.97; 53.30; 40.06; 44.55; 38.28; 41.10; 49.48; 55.45; 32.76; 48.54; 40.40
 28.03; 41.33; 41.38; 37.57; 31.74; 39.59; 41.79; 62.39; 39.47; 39.92; 43.23; 44.16; 52.09; 29.45; 39.87; 49.37; 84.08; 90.92; 41.67; 48.29; 47.61; 47.90; 56.98; 58.34; 56.05; 58.20; 52.49; 54.59; 63.98; 57.02; 53.85; 39.67; 50.29; 61.11; 34.94; 58.24; 55.60; 57.80; 63.01; 44.15; 64.45; 85.32; 38.94; 29.63; 39.28; 37.33; 48.34; 44.28; 53.38; 62.94; 62.99; 62.06; 56.34; 64.03; 62.47; 53.17; 39.95; 44.39; 38.24; 41.02; 49.46; 55.41; 32.78; 48.44; 40.05
 27.54; 40.60; 40.86; 38.08; 32.39; 39.45; 42.10; 62.31; 39.51; 39.96; 43.24; 44.25; 51.85; 29.51; 39.96; 49.30; 84.29; 90.60; 41.71; 48.12; 47.40; 47.83; 56.83; 58.51; 55.96; 58.03; 52.34; 54.34; 64.13; 57.41; 53.76; 39.49; 50.19; 61.04; 35.10; 58.15; 55.59; 57.67; 63.02; 44.12; 65.14; 84.86; 38.86; 29.60; 39.34; 37.27; 48.22; 44.68; 53.33; 62.59; 62.94; 61.49; 55.92; 63.98; 61.64; 52.94; 39.60; 44.62; 38.25; 40.96; 49.35; 55.48; 32.56; 48.34; 40.14
 27.76; 40.48; 41.67; 38.56; 32.44; 39.97; 41.50; 62.59; 39.09; 39.71; 42.95; 43.90; 51.71; 29.43; 39.90; 49.14; 84.06; 90.90; 41.75; 48.04; 47.33; 47.71; 56.63; 58.30; 55.73; 58.02; 51.96; 54.25; 64.36; 57.30; 53.63; 39.31; 49.90; 60.97; 34.88; 58.06; 55.58; 57.59; 62.93; 43.89; 65.35; 84.91; 38.65; 29.58; 39.36; 37.21; 48.14; 43.85; 53.63; 63.07; 62.83; 61.83; 55.87; 63.98; 61.93; 52.77; 39.55; 44.51; 37.93; 40.84; 49.05; 55.15; 32.49; 48.04; 39.98
 27.63; 40.40; 41.79; 38.46; 32.39; 40.14; 41.32; 62.81; 39.39; 39.91; 42.97; 44.53; 52.17; 29.34; 39.82; 49.52; 84.12; 90.86; 42.12; 47.62; 47.07; 47.16; 56.54; 58.14; 55.64; 57.90; 52.01; 54.27; 64.46; 57.29; 53.80; 39.87; 49.68; 61.09; 35.29; 58.25; 56.00; 57.79; 63.15; 43.68; 65.33; 85.00; 38.63; 29.54; 39.03; 37.14; 48.28; 43.84; 53.47; 63.10; 62.86; 61.96; 55.78; 63.76; 62.01; 52.95; 39.74; 44.31; 38.08; 40.87; 49.13; 54.79; 32.47; 48.04; 39.92
 27.71; 40.28; 41.69; 38.19; 32.18; 40.11; 41.28; 62.65; 39.38; 39.87; 43.61; 45.20; 53.04; 29.38; 39.78; 49.65; 83.97; 90.90; 41.98; 47.75; 46.74; 47.57; 56.58; 58.17; 55.79; 57.89; 52.19; 54.20; 64.43; 56.91; 53.57; 40.43; 50.44; 61.20; 35.36; 58.20; 55.82; 58.07; 63.10; 44.09; 64.94; 84.93; 38.93; 29.37; 38.89; 37.07; 48.27; 43.84; 53.55; 62.93; 62.93; 62.00; 55.65; 63.82; 62.09; 53.03; 39.73; 44.26; 37.77; 40.90; 49.16; 54.72; 32.45; 47.90; 39.92
 27.67; 40.16; 41.65; 38.25; 32.30; 39.95; 41.19; 62.78; 39.44; 40.47; 43.69; 45.82; 53.29; 29.21; 39.79; 49.85; 84.04; 90.74; 41.97; 47.83; 46.64; 48.05; 56.44; 57.97; 55.80; 58.01; 52.15; 54.00; 64.43; 56.81; 53.82; 40.65; 50.89; 61.30; 35.43; 58.33; 55.90; 57.86; 63.38; 44.31; 65.10; 84.99; 38.62; 29.33; 38.98; 37.37; 48.27; 43.79; 53.39; 62.77; 63.00; 61.71; 55.61; 63.65; 61.99; 52.93; 39.54; 44.11; 37.64; 40.69; 49.28; 54.78; 32.29; 47.85; 40.00
 27.75; 40.25; 41.97; 38.20; 32.17; 40.00; 41.15; 62.79; 38.89; 39.96; 43.28; 45.00; 53.61; 29.34; 39.47; 49.71; 83.81; 90.74; 42.66; 48.89; 47.21; 48.57; 56.67; 57.95; 55.71; 58.04; 52.06; 53.79; 64.63; 56.90; 54.39; 40.16; 50.53; 61.64; 35.25; 59.06; 56.02; 57.99; 63.69; 44.39; 64.96; 85.04; 39.18; 29.48; 39.08; 37.34; 48.45; 43.51; 53.43; 62.84; 63.03; 61.84; 55.58; 63.53; 61.88; 52.93; 39.49; 43.97; 37.48; 40.54; 49.18; 54.48; 32.36; 47.62; 39.95
 27.93; 40.15; 41.90; 37.96; 31.95; 39.99; 41.01; 62.89; 38.86; 39.83; 43.12; 45.19; 53.59; 29.35; 39.34; 49.78; 83.84; 90.82; 42.71; 48.52; 47.14; 48.36; 56.80; 57.99; 56.09; 57.72; 52.53; 54.33; 64.76; 57.28; 54.32; 40.07; 50.63; 61.59; 35.36; 58.79; 55.83; 57.90; 63.54; 44.30; 65.00; 85.18; 39.06; 29.42; 38.48; 36.94; 48.81; 44.08; 53.17; 62.90; 62.94; 61.90; 55.61; 63.44; 61.81; 53.43; 40.11; 43.93; 37.82; 40.50; 49.38; 54.07; 32.73; 48.09; 40.30
 27.84; 40.51; 41.67; 37.77; 31.74; 39.82; 40.83; 62.71; 38.90; 39.58; 43.08; 45.17; 53.66; 29.40; 39.38; 49.64; 83.75; 90.87; 42.60; 48.39; 47.18; 48.31; 57.00; 58.35; 56.19; 57.89; 53.14; 54.41; 64.76; 56.96; 54.02; 39.98; 50.44; 61.54; 35.24; 58.61; 55.83; 57.84; 63.44; 44.37; 64.48; 85.16; 39.10; 28.90; 38.64; 37.33; 48.81; 44.57; 53.18; 62.90; 62.86; 62.10; 55.51; 63.49; 61.92; 53.22; 40.59; 44.03; 38.18; 40.89; 49.70; 54.50; 33.12; 48.47; 40.29
 27.71; 40.51; 41.35; 37.72; 31.70; 39.75; 40.75; 62.48; 38.84; 39.63; 43.06; 45.18; 53.71; 29.31; 39.35; 49.72; 83.89; 90.83; 42.42; 48.37; 47.05; 48.13; 56.69; 58.41; 56.37; 58.29; 52.84; 54.87; 64.86; 57.01; 54.03; 39.95; 50.44; 61.56; 35.17; 58.61; 55.82; 57.74; 63.52; 44.22; 64.59; 85.21; 39.00; 28.88; 39.39; 37.87; 48.79; 44.56; 53.08; 62.76; 62.72; 61.92; 55.39; 63.34; 61.83; 53.09; 39.75; 44.62; 38.08; 41.68; 50.06; 55.30; 32.54; 48.87; 40.73
 27.68; 40.49; 41.36; 37.76; 31.59; 39.70; 40.61; 62.48; 38.75; 39.62; 43.10; 44.96; 53.62; 29.38; 39.22; 49.47; 83.59; 90.83; 42.55; 48.44; 47.05; 48.18; 57.60; 58.99; 56.37; 58.79; 52.85; 54.97; 64.95; 56.95; 54.23; 39.72; 50.28; 61.55; 35.09; 58.70; 55.70; 57.79; 63.61; 44.15; 64.49; 85.17; 38.96; 29.15; 39.68; 38.45; 48.97; 44.35; 53.06; 62.78; 62.60; 62.08; 55.43; 63.35; 61.99; 53.24; 40.23; 44.50; 37.62; 41.34; 49.76; 55.50; 32.82; 48.77; 40.30
 28.18; 40.65; 41.26; 37.51; 31.70; 39.89; 40.61; 63.25; 39.08; 39.66; 42.94; 45.01; 53.45; 29.31; 39.22; 49.37; 83.52; 90.94; 42.48; 48.28; 46.90; 48.10; 57.32; 58.81; 56.45; 58.73; 52.84; 54.75; 64.79; 56.95; 54.06; 39.73; 50.08; 61.18; 35.10; 58.43; 55.53; 57.65; 63.41; 44.00; 64.93; 85.28; 38.86; 29.02; 39.57; 38.20; 48.94; 44.51; 53.24; 62.78; 62.61; 61.68; 55.83; 63.25; 62.23; 53.29; 40.16; 44.24; 37.57; 41.25; 49.65; 55.28; 32.76; 48.76; 40.09
 28.25; 41.32; 40.95; 37.25; 31.54; 39.58; 40.36; 63.01; 39.10; 39.80; 43.35; 45.21; 53.44; 29.40; 39.15; 49.24; 83.56; 91.00; 42.37; 48.12; 46.83; 48.06; 57.19; 58.67; 56.38; 58.67; 52.92; 54.73; 64.76; 56.66; 53.92; 39.58; 50.19; 61.20; 35.03; 58.32; 55.37; 57.50; 63.34; 44.05; 64.38; 85.15; 38.92; 29.04; 39.39; 38.18; 48.95; 44.58; 52.97; 63.07; 62.74; 61.84; 55.95; 63.48; 62.82; 53.19; 40.05; 44.09; 37.56; 41.17; 49.49; 55.29; 32.70; 48.79; 39.81
 28.38; 41.34; 40.91; 37.20; 31.44; 39.63; 40.18; 63.09; 39.18; 39.74; 43.33; 45.40; 53.68; 29.77; 39.36; 49.32; 83.59; 91.04; 42.67; 48.16; 46.62; 47.65; 57.07; 58.57; 56.42; 58.50; 52.79; 54.78; 64.92; 56.70; 54.01; 39.88; 50.04; 61.25; 35.40; 57.90; 55.79; 57.79; 63.51; 44.24; 64.46; 85.16; 39.35; 28.97; 38.83; 37.77; 48.96; 44.69; 52.96; 63.01; 62.80; 61.87; 55.83; 63.41; 62.97; 53.37; 40.19; 44.01; 37.69; 41.08; 49.40; 55.18; 32.68; 49.02; 39.96
 28.25; 41.39; 40.91; 37.09; 31.26; 39.67; 40.11; 63.10; 38.98; 39.64; 43.46; 45.72; 54.17; 30.20; 39.60; 49.62; 83.58; 91.12; 42.62; 48.27; 46.70; 47.78; 57.03; 58.59; 56.49; 58.37; 52.94; 54.95; 64.96; 56.54; 53.90; 40.09; 50.80; 61.41; 35.31; 57.98; 55.65; 57.84; 63.41; 44.61; 64.07; 85.17; 39.29; 28.75; 38.92; 37.97; 48.78; 44.68; 52.91; 62.95; 62.95; 61.90; 55.72; 63.23; 63.07; 53.40; 40.30; 43.89; 37.74; 40.99; 49.35; 55.19; 32.66; 48.89; 39.76
 28.13; 41.42; 40.90; 36.99; 31.11; 39.78; 39.96; 63.19; 38.95; 39.63; 43.35; 45.63; 54.19; 30.13; 39.49; 49.64; 83.68; 91.12; 42.49; 48.16; 46.46; 47.56; 57.03; 58.64; 56.64; 58.31; 53.20; 55.00; 64.84; 56.81; 53.70; 40.01; 50.70; 61.22; 35.31; 57.82; 55.55; 57.61; 63.32; 44.52; 64.14; 85.22; 39.25; 28.62; 38.74; 37.73; 48.84; 44.76; 53.22; 63.04; 62.82; 61.80; 55.75; 63.19; 63.03; 53.92; 40.75; 44.12; 38.13; 40.87; 49.59; 54.96; 32.69; 49.00; 39.87
 28.05; 41.56; 40.81; 36.80; 30.88; 39.56; 39.81; 62.92; 38.80; 39.38; 43.28; 45.58; 54.10; 30.06; 39.38; 49.52; 83.63; 91.19; 42.42; 48.08; 46.33; 47.56; 57.49; 58.93; 56.78; 58.46; 53.62; 55.33; 65.09; 56.76; 53.51; 40.00; 50.90; 61.15; 35.23; 57.81; 55.30; 57.31; 63.08; 44.62; 63.85; 85.06; 39.10; 28.46; 38.53; 37.46; 48.75; 45.36; 53.14; 62.91; 62.96; 61.78; 55.82; 63.08; 63.00; 53.66; 41.00; 44.16; 38.42; 41.00; 49.93; 55.13; 32.94; 49.21; 39.93
 28.61; 41.54; 40.67; 36.36; 30.94; 39.62; 40.04; 63.43; 39.24; 39.62; 43.27; 45.64; 54.08; 30.14; 39.69; 49.54; 83.66; 91.10; 42.22; 47.97; 46.20; 47.39; 57.36; 58.80; 56.63; 58.31; 53.54; 55.27; 64.84; 56.76; 53.39; 40.03; 50.62; 60.93; 35.12; 57.70; 55.19; 57.22; 62.98; 44.52; 64.37; 85.37; 38.94; 28.38; 38.37; 37.34; 48.61; 45.31; 53.09; 62.82; 62.90; 61.85; 55.86; 63.37; 63.14; 53.59; 40.97; 43.99; 38.37; 40.93; 49.82; 55.05; 33.00; 49.22; 39.90
 28.52; 41.85; 40.40; 36.21; 30.85; 39.32; 40.36; 63.28; 39.32; 39.72; 43.87; 46.17; 54.27; 30.17; 39.72; 49.42; 83.80; 91.19; 42.23; 48.01; 46.14; 47.25; 57.34; 58.79; 56.63; 58.12; 53.49; 55.31; 64.66; 56.57; 53.28; 39.95; 50.56; 60.72; 35.12; 57.48; 55.15; 57.13; 62.95; 44.46; 63.48; 85.42; 38.81; 28.33; 38.36; 37.26; 48.38; 45.11; 52.94; 62.69; 62.95; 62.14; 56.11; 63.72; 63.61; 53.49; 41.00; 43.97; 38.18; 41.07; 49.72; 55.08; 33.13; 49.26; 39.80
 28.53; 41.76; 40.42; 36.20; 30.81; 39.38; 40.27; 63.52; 39.30; 39.66; 43.89; 46.13; 54.34; 30.08; 39.76; 49.83; 83.89; 91.23; 42.54; 47.40; 46.13; 46.76; 57.44; 58.77; 56.63; 58.03; 53.48; 55.32; 64.60; 56.54; 53.06; 40.16; 50.29; 60.87; 35.33; 57.51; 55.41; 57.57; 63.12; 44.83; 63.43; 85.43; 39.21; 28.12; 37.95; 36.95; 48.63; 45.09; 52.78; 62.64; 62.97; 62.20; 55.97; 63.70; 63.70; 54.18; 41.58; 43.95; 38.26; 40.95; 49.67; 54.88; 33.22; 49.25; 39.76
 28.58; 41.84; 40.41; 36.16; 30.67; 39.25; 40.27; 63.42; 39.28; 39.54; 44.00; 46.16; 54.31; 30.06; 39.81; 49.92; 83.88; 91.29; 42.50; 47.29; 45.86; 46.77; 57.47; 58.85; 56.42; 58.19; 53.47; 55.44; 64.56; 56.43; 52.96; 40.25; 50.90; 61.01; 35.16; 57.55; 55.59; 57.75; 63.01; 45.24; 63.08; 85.48; 39.49; 27.94; 38.12; 37.33; 48.70; 45.11; 52.74; 62.70; 63.02; 62.26; 55.87; 63.64; 63.86; 53.89; 41.92; 43.90; 38.23; 40.97; 49.79; 54.86; 33.26; 49.20; 39.76
 28.64; 41.80; 40.25; 36.06; 30.48; 39.23; 40.17; 63.53; 39.24; 39.41; 43.89; 46.04; 54.19; 30.07; 39.70; 49.93; 83.97; 91.36; 42.31; 47.19; 45.71; 46.62; 57.32; 58.77; 56.51; 58.19; 53.47; 55.18; 64.98; 56.50; 52.86; 40.15; 50.78; 60.85; 35.09; 57.44; 55.36; 57.64; 63.09; 45.06; 63.15; 85.55; 39.45; 27.83; 37.83; 37.11; 48.53; 45.49; 52.89; 62.97; 63.11; 62.44; 56.13; 63.82; 63.75; 53.95; 41.93; 43.78; 38.50; 41.13; 49.73; 54.52; 33.41; 49.46; 39.92
 28.59; 41.96; 40.09; 35.90; 30.36; 39.08; 40.06; 63.28; 39.11; 39.21; 43.83; 46.02; 54.14; 29.94; 39.60; 49.75; 83.88; 91.39; 42.19; 47.07; 45.53; 46.66; 57.50; 58.91; 56.72; 58.29; 53.93; 55.29; 65.00; 56.26; 52.56; 39.97; 50.66; 60.78; 34.96; 57.34; 55.24; 57.47; 62.88; 44.92; 62.89; 85.49; 39.32; 27.65; 37.81; 36.93; 48.43; 46.01; 53.06; 63.09; 63.26; 62.57; 56.48; 64.16; 63.71; 53.70; 41.91; 43.94; 38.56; 41.15; 50.00; 54.85; 33.39; 49.48; 39.91
 28.86; 41.99; 40.20; 35.74; 30.30; 38.87; 40.04; 63.78; 39.44; 39.15; 43.87; 46.16; 54.22; 30.20; 39.82; 50.05; 83.85; 91.53; 42.18; 46.86; 45.42; 46.57; 57.42; 58.78; 56.70; 58.30; 53.94; 55.13; 64.84; 56.13; 52.55; 39.97; 50.54; 60.81; 34.93; 57.24; 55.22; 57.40; 62.76; 44.88; 63.33; 85.70; 39.25; 27.68; 37.74; 36.82; 48.44; 46.10; 52.99; 62.93; 63.24; 62.53; 56.31; 64.26; 63.86; 53.81; 41.93; 43.79; 38.55; 41.09; 49.93; 54.59; 33.31; 49.41; 39.95
 28.93; 42.23; 40.12; 35.47; 30.26; 38.54; 40.19; 63.53; 39.47; 39.35; 44.37; 46.64; 54.70; 30.17; 39.91; 50.08; 83.94; 91.69; 42.29; 47.14; 45.40; 46.45; 57.43; 58.69; 56.72; 58.27; 54.04; 55.06; 64.78; 55.94; 52.42; 39.99; 50.52; 60.68; 34.86; 57.20; 55.20; 57.39; 62.62; 44.96; 63.01; 85.77; 39.28; 27.62; 37.69; 36.76; 48.45; 46.11; 52.78; 62.78; 63.25; 62.41; 56.25; 64.33; 63.99; 53.65; 41.89; 43.73; 38.60; 41.12; 49.90; 54.52; 33.33; 49.26; 40.02
 28.79; 42.18; 40.06; 35.38; 30.23; 38.64; 40.18; 63.64; 39.50; 39.41; 44.43; 46.63; 54.57; 30.18; 39.82; 50.11; 83.96; 91.66; 42.29; 47.12; 45.38; 46.43; 57.33; 58.64; 56.81; 58.22; 54.02; 55.04; 64.85; 55.94; 52.59; 40.21; 50.30; 60.63; 35.41; 57.08; 55.29; 57.43; 62.74; 45.33; 63.02; 85.84; 39.55; 27.75; 37.05; 36.55; 48.65; 46.12; 52.84; 62.80; 63.20; 62.30; 56.38; 64.34; 64.04; 53.96; 42.27; 43.71; 39.13; 40.98; 49.81; 54.41; 33.31; 49.25; 40.08
 28.80; 42.31; 39.93; 35.34; 30.08; 38.64; 40.17; 63.41; 39.59; 39.38; 44.51; 46.62; 54.60; 30.19; 39.86; 49.98; 83.83; 91.68; 42.28; 47.23; 45.46; 46.57; 57.26; 58.69; 56.81; 58.12; 54.14; 54.95; 64.82; 55.72; 52.29; 40.36; 50.76; 60.89; 35.50; 57.19; 55.35; 57.77; 62.91; 45.47; 62.67; 85.85; 39.60; 27.51; 37.33; 36.60; 48.53; 45.97; 52.80; 62.75; 63.15; 62.39; 56.38; 64.48; 64.11; 53.89; 42.63; 43.91; 39.50; 41.13; 49.81; 54.39; 33.29; 49.24; 39.94
 28.96; 42.35; 39.93; 35.20; 30.06; 38.60; 40.02; 63.47; 39.48; 39.42; 44.34; 46.57; 54.50; 30.13; 39.70; 49.91; 83.87; 91.74; 42.31; 47.05; 45.35; 46.49; 56.97; 58.64; 56.51; 58.09; 54.52; 55.04; 64.83; 55.75; 52.23; 40.29; 50.47; 60.83; 35.40; 57.10; 55.24; 57.67; 62.72; 45.34; 62.77; 85.94; 39.65; 27.41; 37.13; 36.40; 48.47; 46.15; 52.79; 62.72; 63.45; 62.55; 56.35; 64.65; 64.32; 53.93; 42.57; 43.69; 39.56; 41.26; 50.08; 54.15; 33.36; 49.16; 40.18
 29.06; 42.73; 39.76; 35.08; 29.95; 38.43; 39.91; 63.32; 39.34; 39.31; 44.25; 46.58; 54.42; 30.14; 39.52; 49.74; 83.89; 91.73; 42.20; 46.82; 45.28; 46.53; 57.15; 58.87; 56.64; 57.97; 55.01; 54.94; 64.77; 55.75; 52.05; 40.13; 50.42; 60.74; 35.33; 56.82; 55.10; 57.45; 62.52; 45.26; 62.56; 85.85; 39.59; 27.28; 37.02; 36.33; 48.22; 46.63; 52.75; 62.88; 63.36; 62.83; 56.48; 64.96; 64.58; 53.83; 42.49; 43.63; 39.44; 41.28; 50.21; 54.38; 33.37; 49.25; 40.13
 29.04; 42.64; 40.02; 34.99; 29.84; 38.58; 39.90; 63.86; 39.75; 39.19; 44.25; 46.60; 54.34; 30.11; 39.75; 49.81; 83.80; 91.86; 42.46; 46.46; 45.31; 46.29; 57.13; 58.87; 56.59; 57.94; 55.01; 54.87; 64.70; 55.84; 52.06; 40.16; 50.25; 60.65; 35.33; 56.79; 54.96; 57.36; 62.57; 45.28; 62.95; 85.97; 39.59; 27.42; 36.89; 36.23; 48.16; 46.62; 52.66; 62.73; 63.31; 62.81; 56.51; 64.87; 64.53; 53.70; 42.39; 43.53; 39.54; 41.34; 50.27; 54.29; 33.39; 49.22; 40.14
 29.08; 42.53; 39.86; 34.93; 29.65; 38.29; 39.92; 63.78; 39.69; 39.26; 44.77; 46.97; 54.72; 30.43; 39.69; 49.93; 83.74; 91.94; 42.36; 46.40; 45.45; 46.62; 57.12; 58.93; 56.58; 57.95; 55.06; 54.99; 64.61; 55.74; 52.07; 40.15; 50.21; 60.57; 35.33; 56.88; 54.88; 57.35; 62.53; 45.24; 62.40; 85.95; 39.52; 27.38; 36.96; 36.16; 48.07; 46.61; 52.71; 62.67; 63.42; 62.77; 56.52; 64.84; 64.53; 53.69; 42.47; 43.45; 39.55; 41.27; 50.30; 54.29; 33.38; 49.23; 39.99
 29.06; 42.54; 40.00; 34.76; 29.54; 38.29; 39.94; 63.87; 39.60; 39.32; 44.79; 47.04; 54.81; 30.34; 39.72; 49.94; 83.76; 91.97; 42.35; 46.31; 45.34; 46.47; 56.99; 58.92; 56.49; 57.94; 54.92; 54.97; 64.61; 55.65; 52.23; 40.26; 50.25; 60.61; 35.53; 56.60; 55.27; 57.42; 62.67; 45.31; 62.42; 86.04; 39.74; 27.34; 36.78; 35.91; 48.27; 46.68; 52.58; 62.75; 63.40; 62.72; 56.45; 64.75; 64.63; 54.02; 42.86; 43.29; 39.84; 41.23; 50.49; 54.18; 33.68; 49.40; 40.02
 29.04; 42.63; 39.94; 34.73; 29.49; 38.21; 39.80; 63.74; 39.54; 39.20; 44.78; 47.10; 54.80; 30.43; 39.65; 49.96; 83.75; 91.99; 42.28; 46.22; 45.26; 46.46; 56.96; 58.87; 56.52; 57.96; 54.96; 54.98; 64.59; 55.54; 52.10; 40.51; 50.82; 60.71; 35.58; 56.63; 55.35; 57.54; 62.58; 45.52; 62.13; 86.02; 40.03; 27.31; 37.03; 35.95; 48.24; 46.69; 52.55; 62.71; 63.20; 62.74; 56.39; 64.66; 64.66; 53.80; 43.12; 43.26; 40.11; 41.53; 50.71; 54.48; 33.88; 49.51; 39.95
 29.24; 42.62; 39.92; 34.66; 29.31; 38.23; 39.61; 63.71; 39.49; 39.13; 44.61; 46.89; 54.74; 30.35; 39.52; 49.79; 83.72; 92.07; 42.32; 46.15; 45.19; 46.24; 56.91; 58.74; 56.45; 57.85; 55.10; 55.03; 64.48; 55.66; 51.96; 40.44; 50.72; 60.62; 35.55; 56.57; 55.14; 57.53; 62.37; 45.40; 62.49; 86.02; 39.91; 27.22; 36.90; 35.89; 48.02; 46.83; 52.54; 62.92; 63.37; 62.80; 56.47; 64.73; 64.79; 53.81; 43.01; 43.01; 39.99; 41.51; 50.52; 54.24; 33.77; 49.37; 39.94
 29.14; 42.99; 39.73; 34.53; 29.21; 38.16; 39.56; 63.54; 39.45; 38.94; 44.51; 46.88; 54.63; 30.36; 39.39; 49.65; 83.80; 92.09; 42.16; 46.07; 45.07; 46.20; 56.96; 58.95; 56.57; 57.97; 55.43; 54.94; 64.70; 55.55; 51.76; 40.41; 50.81; 60.46; 35.43; 56.38; 54.95; 57.33; 62.11; 45.30; 61.92; 85.91; 39.85; 27.13; 36.91; 35.71; 47.82; 47.20; 52.36; 62.97; 63.29; 63.03; 56.42; 65.03; 65.00; 53.69; 42.95; 42.87; 39.88; 41.41; 50.34; 54.19; 33.61; 49.38; 39.90
 29.17; 42.91; 39.94; 34.51; 29.16; 38.44; 39.48; 64.02; 39.83; 39.09; 44.44; 47.04; 54.57; 30.49; 39.50; 49.77; 83.82; 92.11; 42.21; 45.73; 45.15; 46.23; 56.92; 58.89; 56.61; 57.87; 55.45; 54.88; 64.75; 55.60; 51.75; 40.50; 50.66; 60.52; 35.45; 56.32; 54.82; 57.29; 62.10; 45.23; 61.89; 86.08; 39.90; 27.12; 36.76; 35.59; 47.90; 47.28; 52.32; 62.98; 63.38; 62.98; 56.58; 65.17; 64.91; 53.71; 42.98; 42.87; 39.93; 41.43; 50.40; 54.09; 33.74; 49.36; 39.97
 29.18; 43.02; 40.01; 34.36; 29.18; 38.30; 39.58; 63.80; 39.88; 39.08; 44.92; 47.43; 54.92; 30.59; 39.48; 49.88; 83.68; 92.13; 42.17; 45.61; 45.19; 46.56; 56.91; 58.90; 56.71; 57.87; 55.50; 54.90; 64.79; 55.57; 51.71; 40.50; 51.09; 60.90; 35.34; 56.41; 54.78; 57.34; 61.95; 45.36; 61.64; 85.97; 39.87; 27.11; 36.66; 35.51; 47.76; 47.32; 52.36; 62.90; 63.44; 62.93; 56.48; 65.16; 64.99; 53.78; 43.04; 42.85; 39.90; 41.36; 50.44; 54.17; 33.81; 49.25; 39.94
 29.16; 43.08; 40.03; 34.28; 29.14; 38.39; 39.45; 63.89; 39.98; 39.08; 44.83; 47.35; 54.96; 30.57; 39.48; 49.81; 83.67; 92.15; 42.13; 45.47; 45.10; 46.43; 57.02; 58.64; 56.66; 57.84; 55.45; 54.97; 64.69; 55.69; 51.63; 40.53; 50.95; 60.93; 35.61; 56.22; 54.84; 57.67; 61.96; 45.35; 61.72; 86.03; 40.06; 27.27; 36.47; 35.47; 47.77; 47.24; 52.28; 62.97; 63.45; 62.91; 56.46; 65.24; 64.99; 54.14; 43.46; 43.05; 40.14; 41.27; 50.55; 54.07; 33.97; 49.54; 40.02
 29.22; 43.21; 39.97; 34.28; 29.06; 38.23; 39.39; 63.74; 39.97; 38.97; 44.82; 47.30; 54.99; 30.57; 39.42; 49.75; 83.58; 92.20; 42.03; 45.43; 45.11; 46.42; 57.46; 58.75; 56.66; 57.91; 55.37; 54.84; 64.63; 55.61; 51.48; 40.59; 50.98; 60.97; 35.52; 56.17; 54.96; 57.89; 62.08; 45.54; 61.48; 85.93; 40.27; 27.16; 36.71; 35.71; 47.68; 47.16; 52.27; 62.87; 63.49; 62.87; 56.34; 65.36; 65.02; 54.09; 43.75; 42.85; 40.35; 41.53; 50.79; 54.19; 34.07; 49.87; 40.08
 29.27; 43.11; 39.66; 34.30; 29.04; 38.30; 39.40; 63.77; 40.01; 38.88; 44.69; 47.26; 54.91; 30.44; 39.32; 49.62; 83.69; 92.17; 42.00; 45.30; 45.09; 46.31; 57.40; 58.54; 56.72; 57.92; 55.57; 54.84; 64.70; 55.59; 51.36; 40.42; 50.77; 60.89; 35.57; 56.04; 54.91; 57.82; 61.99; 45.53; 61.71; 86.11; 40.24; 27.08; 36.59; 35.54; 47.50; 47.23; 52.25; 62.70; 63.23; 62.76; 56.41; 65.43; 65.05; 53.97; 43.75; 42.75; 40.31; 41.44; 50.62; 54.08; 34.00; 49.88; 39.95
 29.09; 43.23; 39.65; 34.25; 29.02; 38.27; 39.36; 63.66; 39.88; 38.79; 44.70; 47.25; 54.99; 30.35; 39.33; 49.49; 83.72; 91.93; 41.86; 45.32; 44.99; 46.14; 57.30; 58.52; 56.77; 58.08; 55.86; 54.91; 64.76; 55.38; 51.20; 40.26; 50.73; 60.73; 35.49; 55.84; 54.82; 57.66; 61.86; 45.39; 61.76; 85.83; 40.13; 26.97; 36.48; 35.54; 47.39; 47.48; 52.38; 62.65; 63.19; 63.03; 56.45; 65.40; 65.13; 53.80; 43.69; 42.70; 40.28; 41.45; 50.44; 53.88; 33.90; 49.79; 39.94
 29.16; 43.19; 39.62; 34.15; 29.24; 38.19; 39.92; 63.34; 39.64; 38.90; 44.92; 47.69; 55.39; 30.32; 39.39; 49.91; 83.76; 91.80; 41.55; 44.97; 44.97; 45.59; 57.26; 58.58; 56.71; 58.13; 55.85; 54.94; 64.70; 55.37; 51.35; 40.80; 50.99; 61.09; 35.83; 55.86; 54.82; 57.60; 61.82; 45.35; 61.74; 85.78; 40.07; 27.04; 36.54; 35.53; 47.29; 47.52; 52.48; 62.71; 63.06; 63.03; 56.39; 65.36; 65.12; 53.87; 43.77; 42.66; 40.25; 41.47; 50.43; 53.85; 33.90; 49.75; 39.96
 29.07; 43.11; 39.62; 34.11; 29.22; 38.15; 40.56; 63.25; 39.77; 39.12; 45.03; 47.49; 55.60; 30.79; 40.09; 49.81; 83.69; 91.75; 41.56; 45.18; 45.18; 45.59; 57.31; 58.50; 56.67; 57.99; 55.74; 54.83; 64.54; 55.26; 51.75; 40.95; 51.15; 61.15; 36.18; 55.94; 54.72; 57.47; 61.69; 45.34; 61.73; 85.74; 40.14; 26.98; 36.46; 35.63; 47.40; 47.48; 52.41; 62.69; 62.93; 62.93; 56.14; 65.22; 65.17; 53.76; 43.80; 42.79; 40.42; 41.45; 50.44; 53.86; 33.88; 49.72; 39.83
 29.03; 43.03; 39.54; 34.01; 29.10; 38.05; 40.53; 63.14; 39.64; 39.19; 45.04; 47.42; 55.65; 30.84; 39.96; 49.78; 83.59; 91.60; 41.37; 44.97; 45.04; 45.33; 57.09; 58.77; 56.88; 58.01; 56.04; 54.84; 64.54; 55.17; 51.75; 41.09; 51.13; 61.15; 36.35; 55.86; 54.64; 57.42; 61.88; 45.70; 61.92; 85.65; 39.81; 26.86; 36.79; 35.80; 47.17; 47.43; 52.44; 62.63; 63.02; 62.92; 56.14; 65.11; 65.19; 53.99; 43.94; 42.86; 40.99; 41.35; 50.29; 54.02; 33.96; 50.09; 40.36
 29.01; 43.09; 39.51; 33.92; 29.06; 37.91; 40.57; 63.00; 39.64; 39.12; 44.98; 47.42; 55.63; 31.03; 40.03; 49.77; 83.63; 91.52; 41.39; 45.01; 44.93; 45.17; 57.18; 58.90; 56.91; 58.14; 55.87; 54.77; 64.52; 55.18; 51.63; 41.03; 51.21; 61.09; 36.42; 55.77; 54.44; 57.18; 61.82; 45.73; 61.82; 85.61; 39.91; 26.74; 36.83; 36.11; 47.16; 47.30; 52.28; 62.59; 62.85; 62.93; 56.06; 65.09; 65.14; 54.00; 43.98; 43.34; 41.32; 41.51; 50.62; 54.51; 33.82; 50.62; 40.50
 29.01; 42.80; 39.44; 34.18; 28.99; 37.80; 40.83; 62.92; 39.57; 39.15; 44.84; 47.54; 55.53; 30.91; 40.03; 49.79; 83.59; 91.53; 41.26; 44.91; 44.84; 45.05; 57.00; 58.79; 56.78; 58.08; 56.03; 54.67; 64.54; 55.21; 51.50; 41.00; 51.10; 61.11; 36.44; 55.79; 54.35; 57.10; 61.69; 45.60; 61.91; 85.57; 39.76; 26.66; 36.79; 36.03; 47.00; 47.54; 52.46; 62.70; 62.93; 63.06; 55.96; 65.22; 65.24; 54.01; 44.03; 43.22; 41.23; 41.53; 50.38; 54.43; 33.73; 50.60; 40.50
 28.92; 42.80; 39.37; 34.22; 29.11; 37.76; 41.33; 62.82; 39.48; 39.16; 44.92; 47.48; 55.57; 30.97; 40.01; 49.74; 83.49; 91.39; 41.23; 44.94; 44.79; 44.98; 56.93; 58.78; 56.66; 57.98; 55.83; 54.67; 64.52; 55.20; 51.44; 40.90; 50.98; 61.07; 36.54; 55.71; 54.29; 57.00; 61.68; 45.44; 62.17; 85.46; 39.73; 26.59; 36.80; 35.98; 46.98; 47.62; 52.63; 62.72; 62.85; 63.00; 55.65; 65.19; 65.24; 53.93; 43.93; 43.15; 41.17; 41.46; 50.24; 54.49; 33.63; 50.59; 40.39
 28.89; 42.81; 39.19; 34.18; 29.08; 37.61; 41.32; 62.74; 39.57; 39.26; 44.90; 47.89; 56.10; 31.19; 40.22; 50.23; 83.53; 91.25; 40.86; 44.73; 44.49; 44.74; 56.80; 58.72; 56.66; 57.92; 55.81; 54.54; 64.37; 55.12; 51.36; 41.40; 51.31; 61.47; 36.84; 56.02; 54.28; 56.90; 61.87; 45.55; 62.17; 85.49; 39.61; 26.53; 36.87; 35.97; 46.86; 47.68; 52.59; 62.75; 62.78; 63.03; 55.64; 65.18; 65.21; 53.82; 43.80; 43.05; 41.18; 41.52; 50.23; 54.35; 33.57; 50.50; 40.31
 28.81; 42.90; 39.08; 34.14; 29.02; 37.56; 41.28; 62.81; 39.62; 39.27; 45.07; 47.77; 56.26; 31.85; 40.88; 50.27; 83.52; 91.08; 40.88; 44.91; 44.40; 44.69; 56.80; 58.66; 56.54; 57.91; 55.69; 54.40; 64.29; 55.05; 51.69; 41.69; 51.38; 61.52; 37.29; 56.02; 54.14; 56.86; 61.70; 45.56; 62.18; 85.49; 39.56; 26.48; 36.90; 36.06; 46.89; 47.52; 52.45; 62.73; 62.68; 63.03; 55.49; 65.12; 65.20; 53.64; 43.75; 43.13; 41.29; 41.46; 50.24; 54.41; 33.43; 50.48; 40.18
 28.89; 42.88; 38.99; 34.15; 28.96; 37.41; 41.27; 62.64; 39.59; 39.25; 45.00; 47.70; 56.31; 31.82; 40.88; 50.26; 83.47; 90.85; 40.69; 44.74; 44.25; 44.54; 56.68; 58.90; 56.61; 58.14; 56.09; 54.28; 64.29; 55.07; 51.59; 41.72; 51.25; 61.47; 37.35; 56.02; 54.09; 56.67; 61.70; 45.62; 62.24; 85.52; 39.48; 26.42; 37.23; 36.30; 46.70; 47.52; 52.38; 62.72; 62.52; 63.02; 55.47; 65.17; 65.17; 53.79; 44.17; 43.02; 41.81; 41.50; 50.13; 54.55; 33.61; 50.74; 40.65
 28.80; 42.93; 38.92; 34.06; 28.97; 37.23; 41.26; 62.56; 39.48; 39.20; 45.01; 47.63; 56.36; 31.93; 40.96; 50.22; 83.45; 90.83; 40.56; 44.76; 44.20; 44.47; 56.84; 59.13; 56.39; 58.18; 55.75; 54.37; 64.14; 55.10; 51.53; 41.76; 51.16; 61.42; 37.47; 55.91; 53.94; 56.51; 61.70; 45.62; 62.19; 85.53; 39.62; 26.30; 37.33; 36.77; 46.71; 47.45; 52.35; 62.71; 62.39; 62.93; 55.48; 65.10; 65.17; 53.61; 44.30; 43.61; 42.17; 41.66; 50.49; 55.03; 33.25; 50.97; 40.85
 28.97; 42.70; 38.73; 34.32; 29.13; 37.07; 41.54; 62.50; 39.36; 39.18; 44.98; 47.52; 56.32; 31.88; 40.84; 50.22; 83.34; 90.78; 40.43; 44.67; 44.14; 44.35; 56.63; 59.09; 56.23; 58.05; 55.68; 54.36; 64.03; 55.12; 51.47; 41.71; 51.04; 61.34; 37.49; 55.85; 53.82; 56.38; 61.61; 45.65; 62.29; 85.54; 39.52; 26.30; 37.27; 36.69; 46.65; 47.75; 52.57; 63.00; 62.57; 62.91; 55.68; 65.37; 65.10; 53.58; 44.23; 43.56; 42.22; 41.65; 50.38; 54.87; 33.23; 51.03; 40.86
 28.97; 42.82; 38.59; 34.60; 29.30; 37.03; 41.84; 62.46; 39.48; 39.26; 45.02; 47.42; 56.25; 31.95; 40.96; 50.22; 83.17; 90.76; 40.39; 44.58; 44.19; 44.27; 56.51; 59.03; 56.24; 57.96; 55.57; 54.32; 63.83; 55.26; 51.49; 41.66; 50.96; 61.30; 37.53; 55.75; 53.74; 56.26; 61.55; 45.53; 62.26; 85.33; 39.45; 26.23; 37.28; 36.75; 46.63; 47.79; 52.44; 63.00; 62.34; 62.81; 55.35; 65.36; 65.29; 53.60; 44.22; 43.63; 42.23; 41.72; 50.37; 54.84; 33.15; 51.05; 40.85
 28.92; 42.77; 38.49; 34.48; 29.25; 36.98; 41.81; 62.35; 39.42; 39.26; 44.95; 47.70; 56.66; 32.19; 41.00; 50.55; 83.20; 90.58; 40.23; 44.50; 44.14; 44.02; 56.42; 59.09; 56.24; 57.95; 55.69; 54.24; 63.72; 55.24; 51.60; 42.06; 51.24; 61.53; 37.77; 55.91; 53.82; 56.23; 61.78; 45.80; 62.15; 85.33; 39.14; 26.28; 37.50; 36.72; 46.55; 47.65; 52.40; 62.99; 62.32; 62.77; 55.34; 65.33; 65.33; 53.52; 44.31; 43.63; 42.30; 41.69; 50.38; 54.85; 33.07; 50.99; 40.84
 28.89; 42.74; 38.46; 34.41; 29.20; 36.85; 41.84; 62.31; 39.35; 39.15; 45.04; 47.71; 56.99; 32.66; 41.66; 50.49; 83.15; 90.47; 40.36; 44.60; 44.38; 44.23; 56.40; 59.12; 56.13; 57.90; 55.61; 54.07; 63.67; 55.16; 51.71; 42.21; 51.17; 61.87; 38.31; 55.89; 53.73; 56.07; 61.67; 45.74; 62.04; 85.27; 39.28; 26.28; 37.43; 36.77; 46.48; 47.60; 52.30; 62.89; 62.27; 62.72; 55.24; 65.26; 65.33; 53.47; 44.21; 43.62; 42.33; 41.65; 50.39; 54.97; 33.02; 50.91; 40.76
 28.89; 42.73; 38.44; 34.39; 29.15; 36.83; 41.81; 62.24; 39.32; 39.15; 45.02; 47.67; 57.02; 32.67; 41.66; 50.52; 83.18; 90.42; 40.34; 44.53; 44.33; 44.21; 56.33; 59.12; 56.11; 57.90; 55.59; 54.08; 63.68; 55.21; 51.72; 42.19; 51.16; 61.86; 38.33; 55.92; 53.73; 56.03; 61.62; 45.76; 62.07; 85.23; 39.24; 26.24; 37.44; 37.02; 46.34; 47.64; 52.29; 62.88; 62.25; 62.69; 55.23; 65.26; 65.33; 53.55; 44.46; 43.68; 42.67; 42.00; 50.43; 54.97; 32.99; 50.94; 40.77
                      Baseline1                       Baseline2 wins= 40.28% errs=  0.00% alls=36
                      Baseline1           BinaryTree-baseline-1 wins= 47.22% errs=  0.00% alls=36
                      Baseline1           BinaryTree-baseline-3 wins= 43.06% errs=  0.00% alls=36
                      Baseline1           BinaryTree-baseline-4 wins= 38.89% errs=  0.00% alls=36
                      Baseline1           BinaryTree-baseline-5 wins= 44.44% errs=  0.00% alls=36
                      Baseline1           BinaryTree-frombest-1 wins= 33.33% errs=  0.00% alls=36
                      Baseline1           BinaryTree-frombest-2 wins= 18.06% errs=  0.00% alls=36
                      Baseline1           BinaryTree-frombest-3 wins= 37.50% errs=  0.00% alls=36
                      Baseline1           BinaryTree-frombest-4 wins= 33.33% errs=  0.00% alls=36
                      Baseline1           BinaryTree-frombest-5 wins= 40.28% errs=  0.00% alls=36
                      Baseline1           BinaryTree-standard-1 wins= 31.94% errs=  0.00% alls=36
                      Baseline1           BinaryTree-standard-2 wins= 22.22% errs=  0.00% alls=36
                      Baseline1           BinaryTree-standard-3 wins= 62.50% errs=  0.00% alls=36
                      Baseline1           BinaryTree-standard-4 wins= 36.11% errs=  0.00% alls=36
                      Baseline1           BinaryTree-standard-5 wins= 38.89% errs=  0.00% alls=36
                      Baseline1                            Chad wins=  2.78% errs=  0.00% alls=36
                      Baseline1                            Coac wins=  0.00% errs=  0.00% alls=36
                      Baseline1               Linear-baseline-1 wins= 58.33% errs=  0.00% alls=36
                      Baseline1               Linear-baseline-2 wins= 52.78% errs=  0.00% alls=36
                      Baseline1               Linear-baseline-4 wins= 20.83% errs=  0.00% alls=36
                      Baseline1               Linear-baseline-5 wins= 51.39% errs=  0.00% alls=36
                      Baseline1 Linear-from-Linear-standard-1-1 wins= 14.29% errs=  0.00% alls=35
                      Baseline1 Linear-from-Linear-standard-1-2 wins= 18.57% errs=  0.00% alls=35
                      Baseline1 Linear-from-Linear-standard-2-1 wins= 15.71% errs=  0.00% alls=35
                      Baseline1 Linear-from-Linear-standard-2-2 wins= 20.00% errs=  0.00% alls=35
                      Baseline1 Linear-from-Linear-standard-3-1 wins=  8.57% errs=  0.00% alls=35
                      Baseline1 Linear-from-Linear-standard-3-2 wins= 18.57% errs=  0.00% alls=35
                      Baseline1 Linear-from-Linear-standard-4-1 wins= 15.71% errs=  0.00% alls=35
                      Baseline1 Linear-from-Linear-standard-4-2 wins= 24.64% errs=  0.00% alls=34
                      Baseline1               Linear-frombest-1 wins= 15.28% errs=  0.00% alls=36
                      Baseline1               Linear-frombest-2 wins= 30.56% errs=  0.00% alls=36
                      Baseline1               Linear-frombest-3 wins= 26.39% errs=  0.00% alls=36
                      Baseline1               Linear-frombest-4 wins= 25.00% errs=  0.00% alls=36
                      Baseline1               Linear-frombest-5 wins= 50.00% errs=  0.00% alls=36
                      Baseline1               Linear-standard-1 wins= 15.28% errs=  0.00% alls=36
                      Baseline1               Linear-standard-2 wins= 18.06% errs=  0.00% alls=36
                      Baseline1               Linear-standard-3 wins= 13.89% errs=  0.00% alls=36
                      Baseline1               Linear-standard-4 wins= 12.50% errs=  0.00% alls=36
                      Baseline1               Linear-standard-5 wins= 20.83% errs=  0.00% alls=36
                      Baseline1                 OneLaneIsEnough wins=  6.94% errs=  0.00% alls=36
                      Baseline1            ReinforcedGreediness wins=  2.78% errs=  0.00% alls=36
                      Baseline1                 Tree-baseline-1 wins= 30.56% errs=  0.00% alls=36
                      Baseline1                 Tree-baseline-2 wins= 68.06% errs=  0.00% alls=36
                      Baseline1                 Tree-baseline-3 wins= 36.62% errs=  0.00% alls=35
                      Baseline1                 Tree-baseline-4 wins= 35.21% errs=  0.00% alls=35
                      Baseline1                 Tree-baseline-5 wins= 14.08% errs=  0.00% alls=35
                      Baseline1   Tree-from-Linear-standard-1-1 wins= 26.47% errs=  0.00% alls=34
                      Baseline1   Tree-from-Linear-standard-1-2 wins= 25.00% errs=  0.00% alls=34
                      Baseline1   Tree-from-Linear-standard-2-1 wins= 19.12% errs=  0.00% alls=34
                      Baseline1   Tree-from-Linear-standard-2-2 wins= 23.53% errs=  0.00% alls=34
                      Baseline1   Tree-from-Linear-standard-3-1 wins= 20.59% errs=  0.00% alls=34
                      Baseline1   Tree-from-Linear-standard-3-2 wins= 26.47% errs=  0.00% alls=34
                      Baseline1   Tree-from-Linear-standard-4-1 wins= 22.06% errs=  0.00% alls=34
                      Baseline1   Tree-from-Linear-standard-4-2 wins= 10.29% errs=  0.00% alls=34
                      Baseline1                 Tree-frombest-1 wins= 22.54% errs=  0.00% alls=35
                      Baseline1                 Tree-frombest-2 wins= 23.94% errs=  0.00% alls=35
                      Baseline1                 Tree-frombest-3 wins= 39.44% errs=  0.00% alls=35
                      Baseline1                 Tree-frombest-4 wins= 49.30% errs=  0.00% alls=35
                      Baseline1                 Tree-frombest-5 wins= 36.62% errs=  0.00% alls=35
                      Baseline1                 Tree-standard-1 wins= 45.07% errs=  0.00% alls=35
                      Baseline1                 Tree-standard-2 wins= 25.71% errs=  0.00% alls=35
                      Baseline1                 Tree-standard-3 wins= 31.43% errs=  0.00% alls=35
                      Baseline1                 Tree-standard-4 wins= 42.86% errs=  0.00% alls=35
                      Baseline1                 Tree-standard-5 wins= 41.43% errs=  0.00% alls=35
                      Baseline2                       Baseline1 wins= 59.72% errs=  0.00% alls=36
                      Baseline2           BinaryTree-baseline-1 wins= 27.78% errs=  0.00% alls=36
                      Baseline2           BinaryTree-baseline-3 wins= 44.44% errs=  0.00% alls=36
                      Baseline2           BinaryTree-baseline-4 wins= 43.06% errs=  0.00% alls=36
                      Baseline2           BinaryTree-baseline-5 wins= 20.83% errs=  0.00% alls=36
                      Baseline2           BinaryTree-frombest-1 wins= 37.50% errs=  0.00% alls=36
                      Baseline2           BinaryTree-frombest-2 wins= 36.11% errs=  0.00% alls=36
                      Baseline2           BinaryTree-frombest-3 wins= 62.50% errs=  0.00% alls=36
                      Baseline2           BinaryTree-frombest-4 wins= 48.61% errs=  0.00% alls=36
                      Baseline2           BinaryTree-frombest-5 wins= 43.06% errs=  0.00% alls=36
                      Baseline2           BinaryTree-standard-1 wins= 54.17% errs=  0.00% alls=36
                      Baseline2           BinaryTree-standard-2 wins= 48.61% errs=  0.00% alls=36
                      Baseline2           BinaryTree-standard-3 wins= 70.83% errs=  0.00% alls=36
                      Baseline2           BinaryTree-standard-4 wins= 51.39% errs=  0.00% alls=36
                      Baseline2           BinaryTree-standard-5 wins= 62.50% errs=  0.00% alls=36
                      Baseline2                            Chad wins=  4.17% errs=  0.00% alls=36
                      Baseline2                            Coac wins=  0.00% errs=  0.00% alls=36
                      Baseline2               Linear-baseline-1 wins= 18.06% errs=  0.00% alls=36
                      Baseline2               Linear-baseline-2 wins= 19.44% errs=  0.00% alls=36
                      Baseline2               Linear-baseline-4 wins= 12.50% errs=  0.00% alls=36
                      Baseline2               Linear-baseline-5 wins= 18.06% errs=  0.00% alls=36
                      Baseline2 Linear-from-Linear-standard-1-1 wins= 45.71% errs=  0.00% alls=35
                      Baseline2 Linear-from-Linear-standard-1-2 wins= 41.43% errs=  0.00% alls=35
                      Baseline2 Linear-from-Linear-standard-2-1 wins= 27.14% errs=  0.00% alls=35
                      Baseline2 Linear-from-Linear-standard-2-2 wins= 35.71% errs=  0.00% alls=35
                      Baseline2 Linear-from-Linear-standard-3-1 wins= 42.86% errs=  0.00% alls=35
                      Baseline2 Linear-from-Linear-standard-3-2 wins= 35.71% errs=  0.00% alls=35
                      Baseline2 Linear-from-Linear-standard-4-1 wins= 41.43% errs=  0.00% alls=35
                      Baseline2 Linear-from-Linear-standard-4-2 wins= 49.28% errs=  0.00% alls=34
                      Baseline2               Linear-frombest-1 wins= 43.06% errs=  0.00% alls=36
                      Baseline2               Linear-frombest-2 wins= 50.00% errs=  0.00% alls=36
                      Baseline2               Linear-frombest-3 wins= 52.78% errs=  0.00% alls=36
                      Baseline2               Linear-frombest-4 wins= 47.22% errs=  0.00% alls=36
                      Baseline2               Linear-frombest-5 wins= 50.00% errs=  0.00% alls=36
                      Baseline2               Linear-standard-1 wins= 37.50% errs=  0.00% alls=36
                      Baseline2               Linear-standard-2 wins= 31.94% errs=  0.00% alls=36
                      Baseline2               Linear-standard-3 wins= 19.44% errs=  0.00% alls=36
                      Baseline2               Linear-standard-4 wins= 31.94% errs=  0.00% alls=36
                      Baseline2               Linear-standard-5 wins= 56.94% errs=  0.00% alls=36
                      Baseline2                 OneLaneIsEnough wins=  0.00% errs=  0.00% alls=36
                      Baseline2            ReinforcedGreediness wins=  2.78% errs=  0.00% alls=36
                      Baseline2                 Tree-baseline-1 wins= 56.94% errs=  0.00% alls=36
                      Baseline2                 Tree-baseline-2 wins= 33.33% errs=  0.00% alls=36
                      Baseline2                 Tree-baseline-3 wins= 49.30% errs=  0.00% alls=35
                      Baseline2                 Tree-baseline-4 wins= 39.44% errs=  0.00% alls=35
                      Baseline2                 Tree-baseline-5 wins= 40.85% errs=  0.00% alls=35
                      Baseline2   Tree-from-Linear-standard-1-1 wins= 69.12% errs=  0.00% alls=34
                      Baseline2   Tree-from-Linear-standard-1-2 wins= 42.65% errs=  0.00% alls=34
                      Baseline2   Tree-from-Linear-standard-2-1 wins= 45.59% errs=  0.00% alls=34
                      Baseline2   Tree-from-Linear-standard-2-2 wins= 45.59% errs=  0.00% alls=34
                      Baseline2   Tree-from-Linear-standard-3-1 wins= 51.47% errs=  0.00% alls=34
                      Baseline2   Tree-from-Linear-standard-3-2 wins= 47.06% errs=  0.00% alls=34
                      Baseline2   Tree-from-Linear-standard-4-1 wins= 58.82% errs=  0.00% alls=34
                      Baseline2   Tree-from-Linear-standard-4-2 wins= 51.47% errs=  0.00% alls=34
                      Baseline2                 Tree-frombest-1 wins= 39.44% errs=  0.00% alls=35
                      Baseline2                 Tree-frombest-2 wins= 46.48% errs=  0.00% alls=35
                      Baseline2                 Tree-frombest-3 wins= 60.56% errs=  0.00% alls=35
                      Baseline2                 Tree-frombest-4 wins= 77.46% errs=  0.00% alls=35
                      Baseline2                 Tree-frombest-5 wins= 42.25% errs=  0.00% alls=35
                      Baseline2                 Tree-standard-1 wins= 63.38% errs=  0.00% alls=35
                      Baseline2                 Tree-standard-2 wins= 60.00% errs=  0.00% alls=35
                      Baseline2                 Tree-standard-3 wins= 64.29% errs=  0.00% alls=35
                      Baseline2                 Tree-standard-4 wins= 68.57% errs=  0.00% alls=35
                      Baseline2                 Tree-standard-5 wins= 61.43% errs=  0.00% alls=35
          BinaryTree-baseline-1                       Baseline1 wins= 52.78% errs=  0.00% alls=36
          BinaryTree-baseline-1                       Baseline2 wins= 72.22% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-baseline-3 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-baseline-4 wins= 69.44% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-baseline-5 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-frombest-1 wins= 36.11% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-frombest-2 wins= 25.00% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-frombest-3 wins= 52.78% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-frombest-4 wins= 34.72% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-frombest-5 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-standard-1 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-standard-2 wins= 25.00% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-standard-3 wins= 54.17% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-standard-4 wins= 54.17% errs=  0.00% alls=36
          BinaryTree-baseline-1           BinaryTree-standard-5 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-baseline-1                            Chad wins= 18.06% errs=  0.00% alls=36
          BinaryTree-baseline-1                            Coac wins= 13.89% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-baseline-1 wins= 69.44% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-baseline-2 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-baseline-4 wins= 56.94% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-baseline-5 wins= 52.78% errs=  0.00% alls=36
          BinaryTree-baseline-1 Linear-from-Linear-standard-1-1 wins= 30.00% errs=  0.00% alls=35
          BinaryTree-baseline-1 Linear-from-Linear-standard-1-2 wins= 34.29% errs=  0.00% alls=35
          BinaryTree-baseline-1 Linear-from-Linear-standard-2-1 wins= 27.14% errs=  0.00% alls=35
          BinaryTree-baseline-1 Linear-from-Linear-standard-2-2 wins= 24.29% errs=  0.00% alls=35
          BinaryTree-baseline-1 Linear-from-Linear-standard-3-1 wins= 24.29% errs=  0.00% alls=35
          BinaryTree-baseline-1 Linear-from-Linear-standard-3-2 wins= 28.57% errs=  0.00% alls=35
          BinaryTree-baseline-1 Linear-from-Linear-standard-4-1 wins= 24.29% errs=  0.00% alls=35
          BinaryTree-baseline-1 Linear-from-Linear-standard-4-2 wins= 23.19% errs=  0.00% alls=34
          BinaryTree-baseline-1               Linear-frombest-1 wins= 25.00% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-frombest-2 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-frombest-3 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-frombest-4 wins= 37.50% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-frombest-5 wins= 68.06% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-standard-1 wins= 29.17% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-standard-2 wins= 23.61% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-standard-3 wins= 26.39% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-standard-4 wins= 15.28% errs=  0.00% alls=36
          BinaryTree-baseline-1               Linear-standard-5 wins= 37.50% errs=  0.00% alls=36
          BinaryTree-baseline-1                 OneLaneIsEnough wins= 50.00% errs=  0.00% alls=36
          BinaryTree-baseline-1            ReinforcedGreediness wins= 13.89% errs=  0.00% alls=36
          BinaryTree-baseline-1                 Tree-baseline-1 wins= 41.67% errs=  0.00% alls=36
          BinaryTree-baseline-1                 Tree-baseline-2 wins= 68.06% errs=  0.00% alls=36
          BinaryTree-baseline-1                 Tree-baseline-3 wins= 43.66% errs=  0.00% alls=35
          BinaryTree-baseline-1                 Tree-baseline-4 wins= 59.15% errs=  0.00% alls=35
          BinaryTree-baseline-1                 Tree-baseline-5 wins= 32.39% errs=  0.00% alls=35
          BinaryTree-baseline-1   Tree-from-Linear-standard-1-1 wins= 42.65% errs=  0.00% alls=34
          BinaryTree-baseline-1   Tree-from-Linear-standard-1-2 wins= 33.82% errs=  0.00% alls=34
          BinaryTree-baseline-1   Tree-from-Linear-standard-2-1 wins= 32.35% errs=  0.00% alls=34
          BinaryTree-baseline-1   Tree-from-Linear-standard-2-2 wins= 20.59% errs=  0.00% alls=34
          BinaryTree-baseline-1   Tree-from-Linear-standard-3-1 wins= 16.18% errs=  0.00% alls=34
          BinaryTree-baseline-1   Tree-from-Linear-standard-3-2 wins= 35.29% errs=  0.00% alls=34
          BinaryTree-baseline-1   Tree-from-Linear-standard-4-1 wins= 27.94% errs=  0.00% alls=34
          BinaryTree-baseline-1   Tree-from-Linear-standard-4-2 wins= 13.24% errs=  0.00% alls=34
          BinaryTree-baseline-1                 Tree-frombest-1 wins= 42.25% errs=  0.00% alls=35
          BinaryTree-baseline-1                 Tree-frombest-2 wins= 30.99% errs=  0.00% alls=35
          BinaryTree-baseline-1                 Tree-frombest-3 wins= 32.39% errs=  0.00% alls=35
          BinaryTree-baseline-1                 Tree-frombest-4 wins= 43.66% errs=  0.00% alls=35
          BinaryTree-baseline-1                 Tree-frombest-5 wins= 49.30% errs=  0.00% alls=35
          BinaryTree-baseline-1                 Tree-standard-1 wins= 33.80% errs=  0.00% alls=35
          BinaryTree-baseline-1                 Tree-standard-2 wins= 38.57% errs=  0.00% alls=35
          BinaryTree-baseline-1                 Tree-standard-3 wins= 11.43% errs=  0.00% alls=35
          BinaryTree-baseline-1                 Tree-standard-4 wins= 42.86% errs=  0.00% alls=35
          BinaryTree-baseline-1                 Tree-standard-5 wins= 55.71% errs=  0.00% alls=35
          BinaryTree-baseline-3                       Baseline1 wins= 56.94% errs=  0.00% alls=36
          BinaryTree-baseline-3                       Baseline2 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-baseline-1 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-baseline-4 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-baseline-5 wins= 59.72% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-frombest-1 wins= 27.78% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-frombest-2 wins= 31.94% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-frombest-3 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-frombest-4 wins= 44.44% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-frombest-5 wins= 44.44% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-standard-1 wins= 30.56% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-standard-2 wins= 18.06% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-standard-3 wins= 62.50% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-standard-4 wins= 37.50% errs=  0.00% alls=36
          BinaryTree-baseline-3           BinaryTree-standard-5 wins= 29.17% errs=  0.00% alls=36
          BinaryTree-baseline-3                            Chad wins= 26.39% errs=  0.00% alls=36
          BinaryTree-baseline-3                            Coac wins=  5.56% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-baseline-1 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-baseline-2 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-baseline-4 wins= 44.44% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-baseline-5 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-baseline-3 Linear-from-Linear-standard-1-1 wins= 22.86% errs=  0.00% alls=35
          BinaryTree-baseline-3 Linear-from-Linear-standard-1-2 wins= 24.29% errs=  0.00% alls=35
          BinaryTree-baseline-3 Linear-from-Linear-standard-2-1 wins= 14.29% errs=  0.00% alls=35
          BinaryTree-baseline-3 Linear-from-Linear-standard-2-2 wins= 21.43% errs=  0.00% alls=35
          BinaryTree-baseline-3 Linear-from-Linear-standard-3-1 wins= 25.71% errs=  0.00% alls=35
          BinaryTree-baseline-3 Linear-from-Linear-standard-3-2 wins= 28.57% errs=  0.00% alls=35
          BinaryTree-baseline-3 Linear-from-Linear-standard-4-1 wins= 15.71% errs=  0.00% alls=35
          BinaryTree-baseline-3 Linear-from-Linear-standard-4-2 wins= 24.64% errs=  0.00% alls=34
          BinaryTree-baseline-3               Linear-frombest-1 wins= 31.94% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-frombest-2 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-frombest-3 wins= 29.17% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-frombest-4 wins= 23.61% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-frombest-5 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-standard-1 wins= 23.61% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-standard-2 wins= 16.67% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-standard-3 wins= 27.78% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-standard-4 wins= 13.89% errs=  0.00% alls=36
          BinaryTree-baseline-3               Linear-standard-5 wins= 43.06% errs=  0.00% alls=36
          BinaryTree-baseline-3                 OneLaneIsEnough wins= 47.22% errs=  0.00% alls=36
          BinaryTree-baseline-3            ReinforcedGreediness wins=  8.33% errs=  0.00% alls=36
          BinaryTree-baseline-3                 Tree-baseline-1 wins= 69.44% errs=  0.00% alls=36
          BinaryTree-baseline-3                 Tree-baseline-2 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-baseline-3                 Tree-baseline-3 wins= 40.85% errs=  1.41% alls=35
          BinaryTree-baseline-3                 Tree-baseline-4 wins= 45.07% errs=  0.00% alls=35
          BinaryTree-baseline-3                 Tree-baseline-5 wins= 46.48% errs=  0.00% alls=35
          BinaryTree-baseline-3   Tree-from-Linear-standard-1-1 wins= 36.76% errs=  0.00% alls=34
          BinaryTree-baseline-3   Tree-from-Linear-standard-1-2 wins= 35.29% errs=  0.00% alls=34
          BinaryTree-baseline-3   Tree-from-Linear-standard-2-1 wins= 17.65% errs=  0.00% alls=34
          BinaryTree-baseline-3   Tree-from-Linear-standard-2-2 wins= 25.00% errs=  0.00% alls=34
          BinaryTree-baseline-3   Tree-from-Linear-standard-3-1 wins= 16.18% errs=  0.00% alls=34
          BinaryTree-baseline-3   Tree-from-Linear-standard-3-2 wins= 29.41% errs=  0.00% alls=34
          BinaryTree-baseline-3   Tree-from-Linear-standard-4-1 wins= 14.71% errs=  0.00% alls=34
          BinaryTree-baseline-3   Tree-from-Linear-standard-4-2 wins= 14.71% errs=  0.00% alls=34
          BinaryTree-baseline-3                 Tree-frombest-1 wins= 47.89% errs=  0.00% alls=35
          BinaryTree-baseline-3                 Tree-frombest-2 wins= 43.66% errs=  0.00% alls=35
          BinaryTree-baseline-3                 Tree-frombest-3 wins= 38.03% errs=  0.00% alls=35
          BinaryTree-baseline-3                 Tree-frombest-4 wins= 35.21% errs=  0.00% alls=35
          BinaryTree-baseline-3                 Tree-frombest-5 wins= 38.03% errs=  0.00% alls=35
          BinaryTree-baseline-3                 Tree-standard-1 wins= 35.21% errs=  0.00% alls=35
          BinaryTree-baseline-3                 Tree-standard-2 wins= 21.43% errs=  0.00% alls=35
          BinaryTree-baseline-3                 Tree-standard-3 wins= 38.57% errs=  0.00% alls=35
          BinaryTree-baseline-3                 Tree-standard-4 wins= 27.14% errs=  0.00% alls=35
          BinaryTree-baseline-3                 Tree-standard-5 wins= 34.29% errs=  0.00% alls=35
          BinaryTree-baseline-4                       Baseline1 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-baseline-4                       Baseline2 wins= 56.94% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-baseline-1 wins= 30.56% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-baseline-3 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-baseline-5 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-frombest-1 wins= 26.39% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-frombest-2 wins= 23.61% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-frombest-3 wins= 29.17% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-frombest-4 wins= 26.39% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-frombest-5 wins= 36.11% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-standard-1 wins= 25.00% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-standard-2 wins= 19.44% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-standard-3 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-standard-4 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-baseline-4           BinaryTree-standard-5 wins= 19.44% errs=  0.00% alls=36
          BinaryTree-baseline-4                            Chad wins=  9.72% errs=  0.00% alls=36
          BinaryTree-baseline-4                            Coac wins= 13.89% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-baseline-1 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-baseline-2 wins= 37.50% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-baseline-4 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-baseline-5 wins= 29.17% errs=  0.00% alls=36
          BinaryTree-baseline-4 Linear-from-Linear-standard-1-1 wins= 25.71% errs=  0.00% alls=35
          BinaryTree-baseline-4 Linear-from-Linear-standard-1-2 wins= 14.29% errs=  0.00% alls=35
          BinaryTree-baseline-4 Linear-from-Linear-standard-2-1 wins= 12.86% errs=  0.00% alls=35
          BinaryTree-baseline-4 Linear-from-Linear-standard-2-2 wins= 20.00% errs=  0.00% alls=35
          BinaryTree-baseline-4 Linear-from-Linear-standard-3-1 wins= 20.00% errs=  0.00% alls=35
          BinaryTree-baseline-4 Linear-from-Linear-standard-3-2 wins= 14.29% errs=  0.00% alls=35
          BinaryTree-baseline-4 Linear-from-Linear-standard-4-1 wins= 10.00% errs=  0.00% alls=35
          BinaryTree-baseline-4 Linear-from-Linear-standard-4-2 wins= 31.88% errs=  0.00% alls=34
          BinaryTree-baseline-4               Linear-frombest-1 wins= 15.28% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-frombest-2 wins= 26.39% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-frombest-3 wins= 23.61% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-frombest-4 wins= 12.50% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-frombest-5 wins= 41.67% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-standard-1 wins= 27.78% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-standard-2 wins= 22.22% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-standard-3 wins= 18.06% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-standard-4 wins= 11.11% errs=  0.00% alls=36
          BinaryTree-baseline-4               Linear-standard-5 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-baseline-4                 OneLaneIsEnough wins= 47.22% errs=  0.00% alls=36
          BinaryTree-baseline-4            ReinforcedGreediness wins= 11.11% errs=  0.00% alls=36
          BinaryTree-baseline-4                 Tree-baseline-1 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-baseline-4                 Tree-baseline-2 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-baseline-4                 Tree-baseline-3 wins= 47.89% errs=  0.00% alls=35
          BinaryTree-baseline-4                 Tree-baseline-4 wins= 50.70% errs=  0.00% alls=35
          BinaryTree-baseline-4                 Tree-baseline-5 wins= 47.89% errs=  0.00% alls=35
          BinaryTree-baseline-4   Tree-from-Linear-standard-1-1 wins= 25.00% errs=  0.00% alls=34
          BinaryTree-baseline-4   Tree-from-Linear-standard-1-2 wins= 25.00% errs=  0.00% alls=34
          BinaryTree-baseline-4   Tree-from-Linear-standard-2-1 wins= 23.53% errs=  0.00% alls=34
          BinaryTree-baseline-4   Tree-from-Linear-standard-2-2 wins= 17.65% errs=  0.00% alls=34
          BinaryTree-baseline-4   Tree-from-Linear-standard-3-1 wins= 19.12% errs=  0.00% alls=34
          BinaryTree-baseline-4   Tree-from-Linear-standard-3-2 wins= 23.53% errs=  0.00% alls=34
          BinaryTree-baseline-4   Tree-from-Linear-standard-4-1 wins= 13.24% errs=  0.00% alls=34
          BinaryTree-baseline-4   Tree-from-Linear-standard-4-2 wins= 19.12% errs=  0.00% alls=34
          BinaryTree-baseline-4                 Tree-frombest-1 wins= 28.17% errs=  0.00% alls=35
          BinaryTree-baseline-4                 Tree-frombest-2 wins= 30.99% errs=  0.00% alls=35
          BinaryTree-baseline-4                 Tree-frombest-3 wins= 23.94% errs=  0.00% alls=35
          BinaryTree-baseline-4                 Tree-frombest-4 wins= 30.99% errs=  0.00% alls=35
          BinaryTree-baseline-4                 Tree-frombest-5 wins= 30.99% errs=  0.00% alls=35
          BinaryTree-baseline-4                 Tree-standard-1 wins= 28.17% errs=  0.00% alls=35
          BinaryTree-baseline-4                 Tree-standard-2 wins= 15.71% errs=  0.00% alls=35
          BinaryTree-baseline-4                 Tree-standard-3 wins= 45.71% errs=  0.00% alls=35
          BinaryTree-baseline-4                 Tree-standard-4 wins= 30.00% errs=  0.00% alls=35
          BinaryTree-baseline-4                 Tree-standard-5 wins= 40.00% errs=  0.00% alls=35
          BinaryTree-baseline-5                       Baseline1 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-baseline-5                       Baseline2 wins= 79.17% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-baseline-1 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-baseline-3 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-baseline-4 wins= 52.78% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-frombest-1 wins= 30.56% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-frombest-2 wins= 27.78% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-frombest-3 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-frombest-4 wins= 43.06% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-frombest-5 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-standard-1 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-standard-2 wins= 27.78% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-standard-3 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-standard-4 wins= 54.17% errs=  0.00% alls=36
          BinaryTree-baseline-5           BinaryTree-standard-5 wins= 36.11% errs=  0.00% alls=36
          BinaryTree-baseline-5                            Chad wins= 12.50% errs=  0.00% alls=36
          BinaryTree-baseline-5                            Coac wins=  6.94% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-baseline-1 wins= 37.50% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-baseline-2 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-baseline-4 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-baseline-5 wins= 36.11% errs=  0.00% alls=36
          BinaryTree-baseline-5 Linear-from-Linear-standard-1-1 wins= 25.71% errs=  0.00% alls=35
          BinaryTree-baseline-5 Linear-from-Linear-standard-1-2 wins= 28.57% errs=  0.00% alls=35
          BinaryTree-baseline-5 Linear-from-Linear-standard-2-1 wins= 20.00% errs=  0.00% alls=35
          BinaryTree-baseline-5 Linear-from-Linear-standard-2-2 wins= 30.00% errs=  0.00% alls=35
          BinaryTree-baseline-5 Linear-from-Linear-standard-3-1 wins= 15.71% errs=  0.00% alls=35
          BinaryTree-baseline-5 Linear-from-Linear-standard-3-2 wins= 24.29% errs=  0.00% alls=35
          BinaryTree-baseline-5 Linear-from-Linear-standard-4-1 wins= 25.71% errs=  0.00% alls=35
          BinaryTree-baseline-5 Linear-from-Linear-standard-4-2 wins= 37.68% errs=  0.00% alls=34
          BinaryTree-baseline-5               Linear-frombest-1 wins= 41.67% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-frombest-2 wins= 41.67% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-frombest-3 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-frombest-4 wins= 34.72% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-frombest-5 wins= 63.89% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-standard-1 wins= 30.56% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-standard-2 wins= 26.39% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-standard-3 wins= 31.94% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-standard-4 wins= 25.00% errs=  0.00% alls=36
          BinaryTree-baseline-5               Linear-standard-5 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-baseline-5                 OneLaneIsEnough wins= 40.28% errs=  0.00% alls=36
          BinaryTree-baseline-5            ReinforcedGreediness wins= 11.11% errs=  0.00% alls=36
          BinaryTree-baseline-5                 Tree-baseline-1 wins= 37.50% errs=  0.00% alls=36
          BinaryTree-baseline-5                 Tree-baseline-2 wins= 68.06% errs=  0.00% alls=36
          BinaryTree-baseline-5                 Tree-baseline-3 wins= 40.85% errs=  0.00% alls=35
          BinaryTree-baseline-5                 Tree-baseline-4 wins= 57.75% errs=  0.00% alls=35
          BinaryTree-baseline-5                 Tree-baseline-5 wins= 21.13% errs=  0.00% alls=35
          BinaryTree-baseline-5   Tree-from-Linear-standard-1-1 wins= 51.47% errs=  0.00% alls=34
          BinaryTree-baseline-5   Tree-from-Linear-standard-1-2 wins= 38.24% errs=  0.00% alls=34
          BinaryTree-baseline-5   Tree-from-Linear-standard-2-1 wins= 23.53% errs=  0.00% alls=34
          BinaryTree-baseline-5   Tree-from-Linear-standard-2-2 wins= 38.24% errs=  0.00% alls=34
          BinaryTree-baseline-5   Tree-from-Linear-standard-3-1 wins= 32.35% errs=  0.00% alls=34
          BinaryTree-baseline-5   Tree-from-Linear-standard-3-2 wins= 47.06% errs=  0.00% alls=34
          BinaryTree-baseline-5   Tree-from-Linear-standard-4-1 wins= 26.47% errs=  0.00% alls=34
          BinaryTree-baseline-5   Tree-from-Linear-standard-4-2 wins= 32.35% errs=  0.00% alls=34
          BinaryTree-baseline-5                 Tree-frombest-1 wins= 33.80% errs=  0.00% alls=35
          BinaryTree-baseline-5                 Tree-frombest-2 wins= 19.72% errs=  0.00% alls=35
          BinaryTree-baseline-5                 Tree-frombest-3 wins= 40.85% errs=  0.00% alls=35
          BinaryTree-baseline-5                 Tree-frombest-4 wins= 52.11% errs=  0.00% alls=35
          BinaryTree-baseline-5                 Tree-frombest-5 wins= 40.85% errs=  0.00% alls=35
          BinaryTree-baseline-5                 Tree-standard-1 wins= 28.17% errs=  0.00% alls=35
          BinaryTree-baseline-5                 Tree-standard-2 wins= 28.57% errs=  0.00% alls=35
          BinaryTree-baseline-5                 Tree-standard-3 wins= 27.14% errs=  0.00% alls=35
          BinaryTree-baseline-5                 Tree-standard-4 wins= 38.57% errs=  0.00% alls=35
          BinaryTree-baseline-5                 Tree-standard-5 wins= 42.86% errs=  0.00% alls=35
          BinaryTree-frombest-1                       Baseline1 wins= 66.67% errs=  0.00% alls=36
          BinaryTree-frombest-1                       Baseline2 wins= 62.50% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-baseline-1 wins= 63.89% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-baseline-3 wins= 72.22% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-baseline-4 wins= 73.61% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-baseline-5 wins= 69.44% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-frombest-2 wins= 31.94% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-frombest-3 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-frombest-4 wins= 54.17% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-frombest-5 wins= 36.11% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-standard-1 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-standard-2 wins= 31.94% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-standard-3 wins= 65.28% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-standard-4 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-frombest-1           BinaryTree-standard-5 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-frombest-1                            Chad wins= 13.89% errs=  0.00% alls=36
          BinaryTree-frombest-1                            Coac wins=  5.56% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-baseline-1 wins= 65.28% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-baseline-2 wins= 66.67% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-baseline-4 wins= 56.94% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-baseline-5 wins= 58.33% errs=  0.00% alls=36
          BinaryTree-frombest-1 Linear-from-Linear-standard-1-1 wins= 37.14% errs=  0.00% alls=35
          BinaryTree-frombest-1 Linear-from-Linear-standard-1-2 wins= 24.29% errs=  0.00% alls=35
          BinaryTree-frombest-1 Linear-from-Linear-standard-2-1 wins= 35.71% errs=  0.00% alls=35
          BinaryTree-frombest-1 Linear-from-Linear-standard-2-2 wins= 28.57% errs=  0.00% alls=35
          BinaryTree-frombest-1 Linear-from-Linear-standard-3-1 wins= 34.29% errs=  0.00% alls=35
          BinaryTree-frombest-1 Linear-from-Linear-standard-3-2 wins= 41.43% errs=  0.00% alls=35
          BinaryTree-frombest-1 Linear-from-Linear-standard-4-1 wins= 28.57% errs=  0.00% alls=35
          BinaryTree-frombest-1 Linear-from-Linear-standard-4-2 wins= 28.99% errs=  0.00% alls=34
          BinaryTree-frombest-1               Linear-frombest-1 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-frombest-2 wins= 41.67% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-frombest-3 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-frombest-4 wins= 22.22% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-frombest-5 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-standard-1 wins= 27.78% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-standard-2 wins= 36.11% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-standard-3 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-standard-4 wins= 36.11% errs=  0.00% alls=36
          BinaryTree-frombest-1               Linear-standard-5 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-frombest-1                 OneLaneIsEnough wins= 26.39% errs=  0.00% alls=36
          BinaryTree-frombest-1            ReinforcedGreediness wins=  5.56% errs=  0.00% alls=36
          BinaryTree-frombest-1                 Tree-baseline-1 wins= 58.33% errs=  0.00% alls=36
          BinaryTree-frombest-1                 Tree-baseline-2 wins= 63.89% errs=  0.00% alls=36
          BinaryTree-frombest-1                 Tree-baseline-3 wins= 59.15% errs=  0.00% alls=35
          BinaryTree-frombest-1                 Tree-baseline-4 wins= 64.79% errs=  0.00% alls=35
          BinaryTree-frombest-1                 Tree-baseline-5 wins= 38.03% errs=  0.00% alls=35
          BinaryTree-frombest-1   Tree-from-Linear-standard-1-1 wins= 32.35% errs=  0.00% alls=34
          BinaryTree-frombest-1   Tree-from-Linear-standard-1-2 wins= 30.88% errs=  0.00% alls=34
          BinaryTree-frombest-1   Tree-from-Linear-standard-2-1 wins= 27.94% errs=  0.00% alls=34
          BinaryTree-frombest-1   Tree-from-Linear-standard-2-2 wins= 30.88% errs=  0.00% alls=34
          BinaryTree-frombest-1   Tree-from-Linear-standard-3-1 wins= 29.41% errs=  0.00% alls=34
          BinaryTree-frombest-1   Tree-from-Linear-standard-3-2 wins= 36.76% errs=  0.00% alls=34
          BinaryTree-frombest-1   Tree-from-Linear-standard-4-1 wins= 20.59% errs=  0.00% alls=34
          BinaryTree-frombest-1   Tree-from-Linear-standard-4-2 wins= 11.76% errs=  0.00% alls=34
          BinaryTree-frombest-1                 Tree-frombest-1 wins= 26.76% errs=  0.00% alls=35
          BinaryTree-frombest-1                 Tree-frombest-2 wins= 49.30% errs=  0.00% alls=35
          BinaryTree-frombest-1                 Tree-frombest-3 wins= 47.89% errs=  0.00% alls=35
          BinaryTree-frombest-1                 Tree-frombest-4 wins= 43.66% errs=  0.00% alls=35
          BinaryTree-frombest-1                 Tree-frombest-5 wins= 43.66% errs=  0.00% alls=35
          BinaryTree-frombest-1                 Tree-standard-1 wins= 32.39% errs=  0.00% alls=35
          BinaryTree-frombest-1                 Tree-standard-2 wins= 24.29% errs=  0.00% alls=35
          BinaryTree-frombest-1                 Tree-standard-3 wins= 61.43% errs=  0.00% alls=35
          BinaryTree-frombest-1                 Tree-standard-4 wins= 47.14% errs=  0.00% alls=35
          BinaryTree-frombest-1                 Tree-standard-5 wins= 48.57% errs=  0.00% alls=35
          BinaryTree-frombest-2                       Baseline1 wins= 81.94% errs=  0.00% alls=36
          BinaryTree-frombest-2                       Baseline2 wins= 63.89% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-baseline-1 wins= 75.00% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-baseline-3 wins= 68.06% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-baseline-4 wins= 76.39% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-baseline-5 wins= 72.22% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-frombest-1 wins= 68.06% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-frombest-3 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-frombest-4 wins= 80.56% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-frombest-5 wins= 73.61% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-standard-1 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-standard-2 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-standard-3 wins= 84.72% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-standard-4 wins= 76.39% errs=  0.00% alls=36
          BinaryTree-frombest-2           BinaryTree-standard-5 wins= 54.17% errs=  0.00% alls=36
          BinaryTree-frombest-2                            Chad wins= 20.83% errs=  0.00% alls=36
          BinaryTree-frombest-2                            Coac wins= 16.67% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-baseline-1 wins= 77.78% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-baseline-2 wins= 83.33% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-baseline-4 wins= 73.61% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-baseline-5 wins= 76.39% errs=  0.00% alls=36
          BinaryTree-frombest-2 Linear-from-Linear-standard-1-1 wins= 54.29% errs=  0.00% alls=35
          BinaryTree-frombest-2 Linear-from-Linear-standard-1-2 wins= 57.14% errs=  0.00% alls=35
          BinaryTree-frombest-2 Linear-from-Linear-standard-2-1 wins= 55.71% errs=  0.00% alls=35
          BinaryTree-frombest-2 Linear-from-Linear-standard-2-2 wins= 58.57% errs=  0.00% alls=35
          BinaryTree-frombest-2 Linear-from-Linear-standard-3-1 wins= 62.86% errs=  0.00% alls=35
          BinaryTree-frombest-2 Linear-from-Linear-standard-3-2 wins= 61.43% errs=  0.00% alls=35
          BinaryTree-frombest-2 Linear-from-Linear-standard-4-1 wins= 55.71% errs=  0.00% alls=35
          BinaryTree-frombest-2 Linear-from-Linear-standard-4-2 wins= 62.32% errs=  0.00% alls=34
          BinaryTree-frombest-2               Linear-frombest-1 wins= 75.00% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-frombest-2 wins= 63.89% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-frombest-3 wins= 58.33% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-frombest-4 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-frombest-5 wins= 75.00% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-standard-1 wins= 54.17% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-standard-2 wins= 65.28% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-standard-3 wins= 56.94% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-standard-4 wins= 52.78% errs=  0.00% alls=36
          BinaryTree-frombest-2               Linear-standard-5 wins= 76.39% errs=  0.00% alls=36
          BinaryTree-frombest-2                 OneLaneIsEnough wins= 51.39% errs=  0.00% alls=36
          BinaryTree-frombest-2            ReinforcedGreediness wins=  9.72% errs=  0.00% alls=36
          BinaryTree-frombest-2                 Tree-baseline-1 wins= 65.28% errs=  0.00% alls=36
          BinaryTree-frombest-2                 Tree-baseline-2 wins= 70.83% errs=  0.00% alls=36
          BinaryTree-frombest-2                 Tree-baseline-3 wins= 66.20% errs=  0.00% alls=35
          BinaryTree-frombest-2                 Tree-baseline-4 wins= 66.20% errs=  0.00% alls=35
          BinaryTree-frombest-2                 Tree-baseline-5 wins= 56.34% errs=  0.00% alls=35
          BinaryTree-frombest-2   Tree-from-Linear-standard-1-1 wins= 66.18% errs=  0.00% alls=34
          BinaryTree-frombest-2   Tree-from-Linear-standard-1-2 wins= 60.29% errs=  0.00% alls=34
          BinaryTree-frombest-2   Tree-from-Linear-standard-2-1 wins= 52.94% errs=  0.00% alls=34
          BinaryTree-frombest-2   Tree-from-Linear-standard-2-2 wins= 47.06% errs=  0.00% alls=34
          BinaryTree-frombest-2   Tree-from-Linear-standard-3-1 wins= 50.00% errs=  0.00% alls=34
          BinaryTree-frombest-2   Tree-from-Linear-standard-3-2 wins= 55.88% errs=  0.00% alls=34
          BinaryTree-frombest-2   Tree-from-Linear-standard-4-1 wins= 54.41% errs=  0.00% alls=34
          BinaryTree-frombest-2   Tree-from-Linear-standard-4-2 wins= 54.41% errs=  0.00% alls=34
          BinaryTree-frombest-2                 Tree-frombest-1 wins= 63.38% errs=  0.00% alls=35
          BinaryTree-frombest-2                 Tree-frombest-2 wins= 73.24% errs=  0.00% alls=35
          BinaryTree-frombest-2                 Tree-frombest-3 wins= 73.24% errs=  0.00% alls=35
          BinaryTree-frombest-2                 Tree-frombest-4 wins= 53.52% errs=  0.00% alls=35
          BinaryTree-frombest-2                 Tree-frombest-5 wins= 74.65% errs=  0.00% alls=35
          BinaryTree-frombest-2                 Tree-standard-1 wins= 69.01% errs=  0.00% alls=35
          BinaryTree-frombest-2                 Tree-standard-2 wins= 47.14% errs=  0.00% alls=35
          BinaryTree-frombest-2                 Tree-standard-3 wins= 81.43% errs=  0.00% alls=35
          BinaryTree-frombest-2                 Tree-standard-4 wins= 60.00% errs=  0.00% alls=35
          BinaryTree-frombest-2                 Tree-standard-5 wins= 62.86% errs=  0.00% alls=35
          BinaryTree-frombest-3                       Baseline1 wins= 62.50% errs=  0.00% alls=36
          BinaryTree-frombest-3                       Baseline2 wins= 37.50% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-baseline-1 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-baseline-3 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-baseline-4 wins= 70.83% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-baseline-5 wins= 59.72% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-frombest-1 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-frombest-2 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-frombest-4 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-frombest-5 wins= 56.94% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-standard-1 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-standard-2 wins= 34.72% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-standard-3 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-standard-4 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-frombest-3           BinaryTree-standard-5 wins= 31.94% errs=  0.00% alls=36
          BinaryTree-frombest-3                            Chad wins=  9.72% errs=  0.00% alls=36
          BinaryTree-frombest-3                            Coac wins=  8.33% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-baseline-1 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-baseline-2 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-baseline-4 wins= 34.72% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-baseline-5 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-frombest-3 Linear-from-Linear-standard-1-1 wins= 34.29% errs=  0.00% alls=35
          BinaryTree-frombest-3 Linear-from-Linear-standard-1-2 wins= 37.14% errs=  0.00% alls=35
          BinaryTree-frombest-3 Linear-from-Linear-standard-2-1 wins= 27.14% errs=  0.00% alls=35
          BinaryTree-frombest-3 Linear-from-Linear-standard-2-2 wins= 34.29% errs=  0.00% alls=35
          BinaryTree-frombest-3 Linear-from-Linear-standard-3-1 wins= 27.14% errs=  0.00% alls=35
          BinaryTree-frombest-3 Linear-from-Linear-standard-3-2 wins= 38.57% errs=  0.00% alls=35
          BinaryTree-frombest-3 Linear-from-Linear-standard-4-1 wins= 28.57% errs=  0.00% alls=35
          BinaryTree-frombest-3 Linear-from-Linear-standard-4-2 wins= 31.88% errs=  0.00% alls=34
          BinaryTree-frombest-3               Linear-frombest-1 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-frombest-2 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-frombest-3 wins= 36.11% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-frombest-4 wins= 27.78% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-frombest-5 wins= 41.67% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-standard-1 wins= 22.22% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-standard-2 wins= 41.67% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-standard-3 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-standard-4 wins= 20.83% errs=  0.00% alls=36
          BinaryTree-frombest-3               Linear-standard-5 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-frombest-3                 OneLaneIsEnough wins= 37.50% errs=  0.00% alls=36
          BinaryTree-frombest-3            ReinforcedGreediness wins=  5.56% errs=  0.00% alls=36
          BinaryTree-frombest-3                 Tree-baseline-1 wins= 47.22% errs=  1.39% alls=36
          BinaryTree-frombest-3                 Tree-baseline-2 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-frombest-3                 Tree-baseline-3 wins= 52.11% errs=  0.00% alls=35
          BinaryTree-frombest-3                 Tree-baseline-4 wins= 56.34% errs=  0.00% alls=35
          BinaryTree-frombest-3                 Tree-baseline-5 wins= 45.07% errs=  0.00% alls=35
          BinaryTree-frombest-3   Tree-from-Linear-standard-1-1 wins= 29.41% errs=  0.00% alls=34
          BinaryTree-frombest-3   Tree-from-Linear-standard-1-2 wins= 44.12% errs=  0.00% alls=34
          BinaryTree-frombest-3   Tree-from-Linear-standard-2-1 wins= 27.94% errs=  0.00% alls=34
          BinaryTree-frombest-3   Tree-from-Linear-standard-2-2 wins= 38.24% errs=  0.00% alls=34
          BinaryTree-frombest-3   Tree-from-Linear-standard-3-1 wins= 22.06% errs=  0.00% alls=34
          BinaryTree-frombest-3   Tree-from-Linear-standard-3-2 wins= 23.53% errs=  0.00% alls=34
          BinaryTree-frombest-3   Tree-from-Linear-standard-4-1 wins= 25.00% errs=  0.00% alls=34
          BinaryTree-frombest-3   Tree-from-Linear-standard-4-2 wins= 25.00% errs=  0.00% alls=34
          BinaryTree-frombest-3                 Tree-frombest-1 wins= 36.62% errs=  0.00% alls=35
          BinaryTree-frombest-3                 Tree-frombest-2 wins= 42.25% errs=  0.00% alls=35
          BinaryTree-frombest-3                 Tree-frombest-3 wins= 47.89% errs=  0.00% alls=35
          BinaryTree-frombest-3                 Tree-frombest-4 wins= 45.07% errs=  0.00% alls=35
          BinaryTree-frombest-3                 Tree-frombest-5 wins= 52.11% errs=  0.00% alls=35
          BinaryTree-frombest-3                 Tree-standard-1 wins= 32.39% errs=  0.00% alls=35
          BinaryTree-frombest-3                 Tree-standard-2 wins= 48.57% errs=  0.00% alls=35
          BinaryTree-frombest-3                 Tree-standard-3 wins= 44.29% errs=  0.00% alls=35
          BinaryTree-frombest-3                 Tree-standard-4 wins= 37.14% errs=  0.00% alls=35
          BinaryTree-frombest-3                 Tree-standard-5 wins= 42.86% errs=  0.00% alls=35
          BinaryTree-frombest-4                       Baseline1 wins= 66.67% errs=  0.00% alls=36
          BinaryTree-frombest-4                       Baseline2 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-baseline-1 wins= 65.28% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-baseline-3 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-baseline-4 wins= 73.61% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-baseline-5 wins= 56.94% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-frombest-1 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-frombest-2 wins= 19.44% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-frombest-3 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-frombest-5 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-standard-1 wins= 36.11% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-standard-2 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-standard-3 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-standard-4 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-frombest-4           BinaryTree-standard-5 wins= 36.11% errs=  0.00% alls=36
          BinaryTree-frombest-4                            Chad wins=  6.94% errs=  0.00% alls=36
          BinaryTree-frombest-4                            Coac wins=  2.78% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-baseline-1 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-baseline-2 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-baseline-4 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-baseline-5 wins= 41.67% errs=  0.00% alls=36
          BinaryTree-frombest-4 Linear-from-Linear-standard-1-1 wins= 38.57% errs=  0.00% alls=35
          BinaryTree-frombest-4 Linear-from-Linear-standard-1-2 wins= 32.86% errs=  0.00% alls=35
          BinaryTree-frombest-4 Linear-from-Linear-standard-2-1 wins= 35.71% errs=  0.00% alls=35
          BinaryTree-frombest-4 Linear-from-Linear-standard-2-2 wins= 28.57% errs=  0.00% alls=35
          BinaryTree-frombest-4 Linear-from-Linear-standard-3-1 wins= 30.00% errs=  0.00% alls=35
          BinaryTree-frombest-4 Linear-from-Linear-standard-3-2 wins= 35.71% errs=  0.00% alls=35
          BinaryTree-frombest-4 Linear-from-Linear-standard-4-1 wins= 17.14% errs=  0.00% alls=35
          BinaryTree-frombest-4 Linear-from-Linear-standard-4-2 wins= 28.99% errs=  0.00% alls=34
          BinaryTree-frombest-4               Linear-frombest-1 wins= 44.44% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-frombest-2 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-frombest-3 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-frombest-4 wins= 29.17% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-frombest-5 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-standard-1 wins= 25.00% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-standard-2 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-standard-3 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-standard-4 wins= 22.22% errs=  0.00% alls=36
          BinaryTree-frombest-4               Linear-standard-5 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-frombest-4                 OneLaneIsEnough wins= 38.89% errs=  0.00% alls=36
          BinaryTree-frombest-4            ReinforcedGreediness wins=  4.17% errs=  0.00% alls=36
          BinaryTree-frombest-4                 Tree-baseline-1 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-frombest-4                 Tree-baseline-2 wins= 65.28% errs=  0.00% alls=36
          BinaryTree-frombest-4                 Tree-baseline-3 wins= 50.70% errs=  0.00% alls=35
          BinaryTree-frombest-4                 Tree-baseline-4 wins= 52.11% errs=  0.00% alls=35
          BinaryTree-frombest-4                 Tree-baseline-5 wins= 42.25% errs=  0.00% alls=35
          BinaryTree-frombest-4   Tree-from-Linear-standard-1-1 wins= 35.29% errs=  0.00% alls=34
          BinaryTree-frombest-4   Tree-from-Linear-standard-1-2 wins= 33.82% errs=  0.00% alls=34
          BinaryTree-frombest-4   Tree-from-Linear-standard-2-1 wins= 26.47% errs=  0.00% alls=34
          BinaryTree-frombest-4   Tree-from-Linear-standard-2-2 wins= 27.94% errs=  0.00% alls=34
          BinaryTree-frombest-4   Tree-from-Linear-standard-3-1 wins= 23.53% errs=  0.00% alls=34
          BinaryTree-frombest-4   Tree-from-Linear-standard-3-2 wins= 41.18% errs=  0.00% alls=34
          BinaryTree-frombest-4   Tree-from-Linear-standard-4-1 wins= 20.59% errs=  0.00% alls=34
          BinaryTree-frombest-4   Tree-from-Linear-standard-4-2 wins= 14.71% errs=  0.00% alls=34
          BinaryTree-frombest-4                 Tree-frombest-1 wins= 38.03% errs=  0.00% alls=35
          BinaryTree-frombest-4                 Tree-frombest-2 wins= 45.07% errs=  0.00% alls=35
          BinaryTree-frombest-4                 Tree-frombest-3 wins= 57.75% errs=  0.00% alls=35
          BinaryTree-frombest-4                 Tree-frombest-4 wins= 43.66% errs=  0.00% alls=35
          BinaryTree-frombest-4                 Tree-frombest-5 wins= 45.07% errs=  0.00% alls=35
          BinaryTree-frombest-4                 Tree-standard-1 wins= 39.44% errs=  0.00% alls=35
          BinaryTree-frombest-4                 Tree-standard-2 wins= 34.29% errs=  0.00% alls=35
          BinaryTree-frombest-4                 Tree-standard-3 wins= 42.86% errs=  0.00% alls=35
          BinaryTree-frombest-4                 Tree-standard-4 wins= 30.00% errs=  0.00% alls=35
          BinaryTree-frombest-4                 Tree-standard-5 wins= 45.71% errs=  0.00% alls=35
          BinaryTree-frombest-5                       Baseline1 wins= 59.72% errs=  0.00% alls=36
          BinaryTree-frombest-5                       Baseline2 wins= 56.94% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-baseline-1 wins= 66.67% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-baseline-3 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-baseline-4 wins= 63.89% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-baseline-5 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-frombest-1 wins= 63.89% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-frombest-2 wins= 26.39% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-frombest-3 wins= 43.06% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-frombest-4 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-standard-1 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-standard-2 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-standard-3 wins= 72.22% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-standard-4 wins= 52.78% errs=  0.00% alls=36
          BinaryTree-frombest-5           BinaryTree-standard-5 wins= 25.00% errs=  0.00% alls=36
          BinaryTree-frombest-5                            Chad wins= 18.06% errs=  0.00% alls=36
          BinaryTree-frombest-5                            Coac wins=  9.72% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-baseline-1 wins= 69.44% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-baseline-2 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-baseline-4 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-baseline-5 wins= 58.33% errs=  0.00% alls=36
          BinaryTree-frombest-5 Linear-from-Linear-standard-1-1 wins= 40.00% errs=  0.00% alls=35
          BinaryTree-frombest-5 Linear-from-Linear-standard-1-2 wins= 44.29% errs=  0.00% alls=35
          BinaryTree-frombest-5 Linear-from-Linear-standard-2-1 wins= 40.00% errs=  0.00% alls=35
          BinaryTree-frombest-5 Linear-from-Linear-standard-2-2 wins= 32.86% errs=  0.00% alls=35
          BinaryTree-frombest-5 Linear-from-Linear-standard-3-1 wins= 38.57% errs=  0.00% alls=35
          BinaryTree-frombest-5 Linear-from-Linear-standard-3-2 wins= 38.57% errs=  0.00% alls=35
          BinaryTree-frombest-5 Linear-from-Linear-standard-4-1 wins= 30.00% errs=  0.00% alls=35
          BinaryTree-frombest-5 Linear-from-Linear-standard-4-2 wins= 44.93% errs=  0.00% alls=34
          BinaryTree-frombest-5               Linear-frombest-1 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-frombest-2 wins= 54.17% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-frombest-3 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-frombest-4 wins= 31.94% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-frombest-5 wins= 59.72% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-standard-1 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-standard-2 wins= 43.06% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-standard-3 wins= 44.44% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-standard-4 wins= 27.78% errs=  0.00% alls=36
          BinaryTree-frombest-5               Linear-standard-5 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-frombest-5                 OneLaneIsEnough wins= 25.00% errs=  0.00% alls=36
          BinaryTree-frombest-5            ReinforcedGreediness wins=  4.17% errs=  0.00% alls=36
          BinaryTree-frombest-5                 Tree-baseline-1 wins= 56.94% errs=  0.00% alls=36
          BinaryTree-frombest-5                 Tree-baseline-2 wins= 69.44% errs=  0.00% alls=36
          BinaryTree-frombest-5                 Tree-baseline-3 wins= 53.52% errs=  0.00% alls=35
          BinaryTree-frombest-5                 Tree-baseline-4 wins= 67.61% errs=  0.00% alls=35
          BinaryTree-frombest-5                 Tree-baseline-5 wins= 49.30% errs=  0.00% alls=35
          BinaryTree-frombest-5   Tree-from-Linear-standard-1-1 wins= 36.76% errs=  0.00% alls=34
          BinaryTree-frombest-5   Tree-from-Linear-standard-1-2 wins= 51.47% errs=  0.00% alls=34
          BinaryTree-frombest-5   Tree-from-Linear-standard-2-1 wins= 35.29% errs=  0.00% alls=34
          BinaryTree-frombest-5   Tree-from-Linear-standard-2-2 wins= 27.94% errs=  0.00% alls=34
          BinaryTree-frombest-5   Tree-from-Linear-standard-3-1 wins= 32.35% errs=  0.00% alls=34
          BinaryTree-frombest-5   Tree-from-Linear-standard-3-2 wins= 47.06% errs=  0.00% alls=34
          BinaryTree-frombest-5   Tree-from-Linear-standard-4-1 wins= 30.88% errs=  0.00% alls=34
          BinaryTree-frombest-5   Tree-from-Linear-standard-4-2 wins= 26.47% errs=  0.00% alls=34
          BinaryTree-frombest-5                 Tree-frombest-1 wins= 36.62% errs=  0.00% alls=35
          BinaryTree-frombest-5                 Tree-frombest-2 wins= 59.15% errs=  0.00% alls=35
          BinaryTree-frombest-5                 Tree-frombest-3 wins= 40.85% errs=  0.00% alls=35
          BinaryTree-frombest-5                 Tree-frombest-4 wins= 54.93% errs=  0.00% alls=35
          BinaryTree-frombest-5                 Tree-frombest-5 wins= 53.52% errs=  0.00% alls=35
          BinaryTree-frombest-5                 Tree-standard-1 wins= 47.89% errs=  0.00% alls=35
          BinaryTree-frombest-5                 Tree-standard-2 wins= 28.57% errs=  0.00% alls=35
          BinaryTree-frombest-5                 Tree-standard-3 wins= 57.14% errs=  0.00% alls=35
          BinaryTree-frombest-5                 Tree-standard-4 wins= 35.71% errs=  0.00% alls=35
          BinaryTree-frombest-5                 Tree-standard-5 wins= 50.00% errs=  0.00% alls=35
          BinaryTree-standard-1                       Baseline1 wins= 68.06% errs=  0.00% alls=36
          BinaryTree-standard-1                       Baseline2 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-standard-1           BinaryTree-baseline-1 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-standard-1           BinaryTree-baseline-3 wins= 69.44% errs=  0.00% alls=36
          BinaryTree-standard-1           BinaryTree-baseline-4 wins= 75.00% errs=  0.00% alls=36
          BinaryTree-standard-1           BinaryTree-baseline-5 wins= 54.17% errs=  0.00% alls=36
          BinaryTree-standard-1           BinaryTree-frombest-1 wins= 59.72% errs=  0.00% alls=36
          BinaryTree-standard-1           BinaryTree-frombest-2 wins= 44.44% errs=  0.00% alls=36
          BinaryTree-standard-1           BinaryTree-frombest-3 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-standard-1           BinaryTree-frombest-4 wins= 63.89% errs=  0.00% alls=36
          BinaryTree-standard-1           BinaryTree-frombest-5 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-standard-1           BinaryTree-standard-2 wins= 38.89% errs=  1.39% alls=36
          BinaryTree-standard-1           BinaryTree-standard-3 wins= 58.33% errs=  0.00% alls=36
          BinaryTree-standard-1           BinaryTree-standard-4 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-standard-1           BinaryTree-standard-5 wins= 41.67% errs=  0.00% alls=36
          BinaryTree-standard-1                            Chad wins=  9.72% errs=  0.00% alls=36
          BinaryTree-standard-1                            Coac wins= 11.11% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-baseline-1 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-baseline-2 wins= 44.44% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-baseline-4 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-baseline-5 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-standard-1 Linear-from-Linear-standard-1-1 wins= 50.00% errs=  0.00% alls=35
          BinaryTree-standard-1 Linear-from-Linear-standard-1-2 wins= 38.57% errs=  0.00% alls=35
          BinaryTree-standard-1 Linear-from-Linear-standard-2-1 wins= 38.57% errs=  0.00% alls=35
          BinaryTree-standard-1 Linear-from-Linear-standard-2-2 wins= 44.29% errs=  0.00% alls=35
          BinaryTree-standard-1 Linear-from-Linear-standard-3-1 wins= 47.14% errs=  0.00% alls=35
          BinaryTree-standard-1 Linear-from-Linear-standard-3-2 wins= 40.00% errs=  0.00% alls=35
          BinaryTree-standard-1 Linear-from-Linear-standard-4-1 wins= 47.14% errs=  0.00% alls=35
          BinaryTree-standard-1 Linear-from-Linear-standard-4-2 wins= 36.23% errs=  0.00% alls=34
          BinaryTree-standard-1               Linear-frombest-1 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-frombest-2 wins= 54.17% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-frombest-3 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-frombest-4 wins= 37.50% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-frombest-5 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-standard-1 wins= 43.06% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-standard-2 wins= 54.17% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-standard-3 wins= 34.72% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-standard-4 wins= 30.56% errs=  0.00% alls=36
          BinaryTree-standard-1               Linear-standard-5 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-standard-1                 OneLaneIsEnough wins= 33.33% errs=  0.00% alls=36
          BinaryTree-standard-1            ReinforcedGreediness wins= 11.11% errs=  0.00% alls=36
          BinaryTree-standard-1                 Tree-baseline-1 wins= 68.06% errs=  0.00% alls=36
          BinaryTree-standard-1                 Tree-baseline-2 wins= 65.28% errs=  0.00% alls=36
          BinaryTree-standard-1                 Tree-baseline-3 wins= 56.34% errs=  0.00% alls=35
          BinaryTree-standard-1                 Tree-baseline-4 wins= 69.01% errs=  0.00% alls=35
          BinaryTree-standard-1                 Tree-baseline-5 wins= 47.89% errs=  0.00% alls=35
          BinaryTree-standard-1   Tree-from-Linear-standard-1-1 wins= 44.12% errs=  1.47% alls=34
          BinaryTree-standard-1   Tree-from-Linear-standard-1-2 wins= 36.76% errs=  0.00% alls=34
          BinaryTree-standard-1   Tree-from-Linear-standard-2-1 wins= 30.88% errs=  0.00% alls=34
          BinaryTree-standard-1   Tree-from-Linear-standard-2-2 wins= 44.12% errs=  0.00% alls=34
          BinaryTree-standard-1   Tree-from-Linear-standard-3-1 wins= 39.71% errs=  0.00% alls=34
          BinaryTree-standard-1   Tree-from-Linear-standard-3-2 wins= 45.59% errs=  0.00% alls=34
          BinaryTree-standard-1   Tree-from-Linear-standard-4-1 wins= 35.29% errs=  0.00% alls=34
          BinaryTree-standard-1   Tree-from-Linear-standard-4-2 wins= 38.24% errs=  0.00% alls=34
          BinaryTree-standard-1                 Tree-frombest-1 wins= 45.07% errs=  0.00% alls=35
          BinaryTree-standard-1                 Tree-frombest-2 wins= 57.75% errs=  0.00% alls=35
          BinaryTree-standard-1                 Tree-frombest-3 wins= 54.93% errs=  0.00% alls=35
          BinaryTree-standard-1                 Tree-frombest-4 wins= 47.89% errs=  0.00% alls=35
          BinaryTree-standard-1                 Tree-frombest-5 wins= 61.97% errs=  0.00% alls=35
          BinaryTree-standard-1                 Tree-standard-1 wins= 40.85% errs=  0.00% alls=35
          BinaryTree-standard-1                 Tree-standard-2 wins= 47.14% errs=  0.00% alls=35
          BinaryTree-standard-1                 Tree-standard-3 wins= 68.57% errs=  0.00% alls=35
          BinaryTree-standard-1                 Tree-standard-4 wins= 47.14% errs=  1.43% alls=35
          BinaryTree-standard-1                 Tree-standard-5 wins= 47.14% errs=  0.00% alls=35
          BinaryTree-standard-2                       Baseline1 wins= 77.78% errs=  0.00% alls=36
          BinaryTree-standard-2                       Baseline2 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-standard-2           BinaryTree-baseline-1 wins= 75.00% errs=  0.00% alls=36
          BinaryTree-standard-2           BinaryTree-baseline-3 wins= 81.94% errs=  0.00% alls=36
          BinaryTree-standard-2           BinaryTree-baseline-4 wins= 80.56% errs=  0.00% alls=36
          BinaryTree-standard-2           BinaryTree-baseline-5 wins= 72.22% errs=  0.00% alls=36
          BinaryTree-standard-2           BinaryTree-frombest-1 wins= 68.06% errs=  0.00% alls=36
          BinaryTree-standard-2           BinaryTree-frombest-2 wins= 52.78% errs=  0.00% alls=36
          BinaryTree-standard-2           BinaryTree-frombest-3 wins= 65.28% errs=  0.00% alls=36
          BinaryTree-standard-2           BinaryTree-frombest-4 wins= 66.67% errs=  0.00% alls=36
          BinaryTree-standard-2           BinaryTree-frombest-5 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-standard-2           BinaryTree-standard-1 wins= 61.11% errs=  1.39% alls=36
          BinaryTree-standard-2           BinaryTree-standard-3 wins= 76.39% errs=  0.00% alls=36
          BinaryTree-standard-2           BinaryTree-standard-4 wins= 62.50% errs=  0.00% alls=36
          BinaryTree-standard-2           BinaryTree-standard-5 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-standard-2                            Chad wins= 19.44% errs=  0.00% alls=36
          BinaryTree-standard-2                            Coac wins= 15.28% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-baseline-1 wins= 68.06% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-baseline-2 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-baseline-4 wins= 65.28% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-baseline-5 wins= 75.00% errs=  0.00% alls=36
          BinaryTree-standard-2 Linear-from-Linear-standard-1-1 wins= 51.43% errs=  0.00% alls=35
          BinaryTree-standard-2 Linear-from-Linear-standard-1-2 wins= 55.71% errs=  0.00% alls=35
          BinaryTree-standard-2 Linear-from-Linear-standard-2-1 wins= 55.71% errs=  0.00% alls=35
          BinaryTree-standard-2 Linear-from-Linear-standard-2-2 wins= 67.14% errs=  0.00% alls=35
          BinaryTree-standard-2 Linear-from-Linear-standard-3-1 wins= 62.86% errs=  0.00% alls=35
          BinaryTree-standard-2 Linear-from-Linear-standard-3-2 wins= 62.86% errs=  0.00% alls=35
          BinaryTree-standard-2 Linear-from-Linear-standard-4-1 wins= 41.43% errs=  0.00% alls=35
          BinaryTree-standard-2 Linear-from-Linear-standard-4-2 wins= 46.38% errs=  0.00% alls=34
          BinaryTree-standard-2               Linear-frombest-1 wins= 59.72% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-frombest-2 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-frombest-3 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-frombest-4 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-frombest-5 wins= 66.67% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-standard-1 wins= 56.94% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-standard-2 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-standard-3 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-standard-4 wins= 59.72% errs=  0.00% alls=36
          BinaryTree-standard-2               Linear-standard-5 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-standard-2                 OneLaneIsEnough wins= 29.17% errs=  0.00% alls=36
          BinaryTree-standard-2            ReinforcedGreediness wins= 19.44% errs=  0.00% alls=36
          BinaryTree-standard-2                 Tree-baseline-1 wins= 75.00% errs=  0.00% alls=36
          BinaryTree-standard-2                 Tree-baseline-2 wins= 88.89% errs=  0.00% alls=36
          BinaryTree-standard-2                 Tree-baseline-3 wins= 61.97% errs=  0.00% alls=35
          BinaryTree-standard-2                 Tree-baseline-4 wins= 64.79% errs=  0.00% alls=35
          BinaryTree-standard-2                 Tree-baseline-5 wins= 64.79% errs=  0.00% alls=35
          BinaryTree-standard-2   Tree-from-Linear-standard-1-1 wins= 36.76% errs=  0.00% alls=34
          BinaryTree-standard-2   Tree-from-Linear-standard-1-2 wins= 52.94% errs=  0.00% alls=34
          BinaryTree-standard-2   Tree-from-Linear-standard-2-1 wins= 36.76% errs=  0.00% alls=34
          BinaryTree-standard-2   Tree-from-Linear-standard-2-2 wins= 42.65% errs=  0.00% alls=34
          BinaryTree-standard-2   Tree-from-Linear-standard-3-1 wins= 54.41% errs=  0.00% alls=34
          BinaryTree-standard-2   Tree-from-Linear-standard-3-2 wins= 44.12% errs=  0.00% alls=34
          BinaryTree-standard-2   Tree-from-Linear-standard-4-1 wins= 36.76% errs=  0.00% alls=34
          BinaryTree-standard-2   Tree-from-Linear-standard-4-2 wins= 41.18% errs=  0.00% alls=34
          BinaryTree-standard-2                 Tree-frombest-1 wins= 59.15% errs=  0.00% alls=35
          BinaryTree-standard-2                 Tree-frombest-2 wins= 74.65% errs=  0.00% alls=35
          BinaryTree-standard-2                 Tree-frombest-3 wins= 56.34% errs=  0.00% alls=35
          BinaryTree-standard-2                 Tree-frombest-4 wins= 50.70% errs=  0.00% alls=35
          BinaryTree-standard-2                 Tree-frombest-5 wins= 67.61% errs=  0.00% alls=35
          BinaryTree-standard-2                 Tree-standard-1 wins= 42.25% errs=  0.00% alls=35
          BinaryTree-standard-2                 Tree-standard-2 wins= 48.57% errs=  0.00% alls=35
          BinaryTree-standard-2                 Tree-standard-3 wins= 84.29% errs=  0.00% alls=35
          BinaryTree-standard-2                 Tree-standard-4 wins= 44.29% errs=  0.00% alls=35
          BinaryTree-standard-2                 Tree-standard-5 wins= 67.14% errs=  0.00% alls=35
          BinaryTree-standard-3                       Baseline1 wins= 37.50% errs=  0.00% alls=36
          BinaryTree-standard-3                       Baseline2 wins= 29.17% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-baseline-1 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-baseline-3 wins= 37.50% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-baseline-4 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-baseline-5 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-frombest-1 wins= 34.72% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-frombest-2 wins= 15.28% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-frombest-3 wins= 59.72% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-frombest-4 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-frombest-5 wins= 27.78% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-standard-1 wins= 41.67% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-standard-2 wins= 23.61% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-standard-4 wins= 43.06% errs=  0.00% alls=36
          BinaryTree-standard-3           BinaryTree-standard-5 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-standard-3                            Chad wins=  5.56% errs=  0.00% alls=36
          BinaryTree-standard-3                            Coac wins=  4.17% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-baseline-1 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-baseline-2 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-baseline-4 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-baseline-5 wins= 30.56% errs=  0.00% alls=36
          BinaryTree-standard-3 Linear-from-Linear-standard-1-1 wins= 20.00% errs=  0.00% alls=35
          BinaryTree-standard-3 Linear-from-Linear-standard-1-2 wins= 24.29% errs=  0.00% alls=35
          BinaryTree-standard-3 Linear-from-Linear-standard-2-1 wins= 24.29% errs=  0.00% alls=35
          BinaryTree-standard-3 Linear-from-Linear-standard-2-2 wins= 30.00% errs=  0.00% alls=35
          BinaryTree-standard-3 Linear-from-Linear-standard-3-1 wins= 27.14% errs=  0.00% alls=35
          BinaryTree-standard-3 Linear-from-Linear-standard-3-2 wins= 22.86% errs=  0.00% alls=35
          BinaryTree-standard-3 Linear-from-Linear-standard-4-1 wins= 17.14% errs=  0.00% alls=35
          BinaryTree-standard-3 Linear-from-Linear-standard-4-2 wins= 23.19% errs=  0.00% alls=34
          BinaryTree-standard-3               Linear-frombest-1 wins= 16.67% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-frombest-2 wins= 33.33% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-frombest-3 wins= 43.06% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-frombest-4 wins= 19.44% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-frombest-5 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-standard-1 wins= 23.61% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-standard-2 wins= 22.22% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-standard-3 wins= 18.06% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-standard-4 wins= 15.28% errs=  0.00% alls=36
          BinaryTree-standard-3               Linear-standard-5 wins= 25.00% errs=  0.00% alls=36
          BinaryTree-standard-3                 OneLaneIsEnough wins= 36.11% errs=  0.00% alls=36
          BinaryTree-standard-3            ReinforcedGreediness wins= 15.28% errs=  0.00% alls=36
          BinaryTree-standard-3                 Tree-baseline-1 wins= 43.06% errs=  0.00% alls=36
          BinaryTree-standard-3                 Tree-baseline-2 wins= 66.67% errs=  0.00% alls=36
          BinaryTree-standard-3                 Tree-baseline-3 wins= 54.93% errs=  0.00% alls=35
          BinaryTree-standard-3                 Tree-baseline-4 wins= 47.89% errs=  0.00% alls=35
          BinaryTree-standard-3                 Tree-baseline-5 wins= 43.66% errs=  0.00% alls=35
          BinaryTree-standard-3   Tree-from-Linear-standard-1-1 wins= 39.71% errs=  0.00% alls=34
          BinaryTree-standard-3   Tree-from-Linear-standard-1-2 wins= 42.65% errs=  0.00% alls=34
          BinaryTree-standard-3   Tree-from-Linear-standard-2-1 wins= 29.41% errs=  0.00% alls=34
          BinaryTree-standard-3   Tree-from-Linear-standard-2-2 wins= 26.47% errs=  0.00% alls=34
          BinaryTree-standard-3   Tree-from-Linear-standard-3-1 wins= 26.47% errs=  0.00% alls=34
          BinaryTree-standard-3   Tree-from-Linear-standard-3-2 wins= 33.82% errs=  0.00% alls=34
          BinaryTree-standard-3   Tree-from-Linear-standard-4-1 wins= 13.24% errs=  0.00% alls=34
          BinaryTree-standard-3   Tree-from-Linear-standard-4-2 wins= 22.06% errs=  0.00% alls=34
          BinaryTree-standard-3                 Tree-frombest-1 wins= 28.17% errs=  0.00% alls=35
          BinaryTree-standard-3                 Tree-frombest-2 wins= 30.99% errs=  0.00% alls=35
          BinaryTree-standard-3                 Tree-frombest-3 wins= 49.30% errs=  0.00% alls=35
          BinaryTree-standard-3                 Tree-frombest-4 wins= 47.89% errs=  0.00% alls=35
          BinaryTree-standard-3                 Tree-frombest-5 wins= 39.44% errs=  0.00% alls=35
          BinaryTree-standard-3                 Tree-standard-1 wins= 42.25% errs=  0.00% alls=35
          BinaryTree-standard-3                 Tree-standard-2 wins= 45.71% errs=  0.00% alls=35
          BinaryTree-standard-3                 Tree-standard-3 wins= 30.00% errs=  0.00% alls=35
          BinaryTree-standard-3                 Tree-standard-4 wins= 31.43% errs=  0.00% alls=35
          BinaryTree-standard-3                 Tree-standard-5 wins= 41.43% errs=  0.00% alls=35
          BinaryTree-standard-4                       Baseline1 wins= 63.89% errs=  0.00% alls=36
          BinaryTree-standard-4                       Baseline2 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-standard-4           BinaryTree-baseline-1 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-standard-4           BinaryTree-baseline-3 wins= 62.50% errs=  1.39% alls=36
          BinaryTree-standard-4           BinaryTree-baseline-4 wins= 66.67% errs=  0.00% alls=36
          BinaryTree-standard-4           BinaryTree-baseline-5 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-standard-4           BinaryTree-frombest-1 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-standard-4           BinaryTree-frombest-2 wins= 23.61% errs=  0.00% alls=36
          BinaryTree-standard-4           BinaryTree-frombest-3 wins= 52.78% errs=  0.00% alls=36
          BinaryTree-standard-4           BinaryTree-frombest-4 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-standard-4           BinaryTree-frombest-5 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-standard-4           BinaryTree-standard-1 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-standard-4           BinaryTree-standard-2 wins= 37.50% errs=  0.00% alls=36
          BinaryTree-standard-4           BinaryTree-standard-3 wins= 56.94% errs=  0.00% alls=36
          BinaryTree-standard-4           BinaryTree-standard-5 wins= 44.44% errs=  0.00% alls=36
          BinaryTree-standard-4                            Chad wins=  8.33% errs=  0.00% alls=36
          BinaryTree-standard-4                            Coac wins=  1.39% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-baseline-1 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-baseline-2 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-baseline-4 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-baseline-5 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-standard-4 Linear-from-Linear-standard-1-1 wins= 41.43% errs=  0.00% alls=35
          BinaryTree-standard-4 Linear-from-Linear-standard-1-2 wins= 34.29% errs=  0.00% alls=35
          BinaryTree-standard-4 Linear-from-Linear-standard-2-1 wins= 35.71% errs=  0.00% alls=35
          BinaryTree-standard-4 Linear-from-Linear-standard-2-2 wins= 31.43% errs=  0.00% alls=35
          BinaryTree-standard-4 Linear-from-Linear-standard-3-1 wins= 32.86% errs=  0.00% alls=35
          BinaryTree-standard-4 Linear-from-Linear-standard-3-2 wins= 41.43% errs=  0.00% alls=35
          BinaryTree-standard-4 Linear-from-Linear-standard-4-1 wins= 35.71% errs=  0.00% alls=35
          BinaryTree-standard-4 Linear-from-Linear-standard-4-2 wins= 42.03% errs=  0.00% alls=34
          BinaryTree-standard-4               Linear-frombest-1 wins= 41.67% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-frombest-2 wins= 50.00% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-frombest-3 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-frombest-4 wins= 25.00% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-frombest-5 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-standard-1 wins= 29.17% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-standard-2 wins= 36.11% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-standard-3 wins= 36.11% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-standard-4 wins= 29.17% errs=  0.00% alls=36
          BinaryTree-standard-4               Linear-standard-5 wins= 41.67% errs=  0.00% alls=36
          BinaryTree-standard-4                 OneLaneIsEnough wins= 40.28% errs=  0.00% alls=36
          BinaryTree-standard-4            ReinforcedGreediness wins=  4.17% errs=  0.00% alls=36
          BinaryTree-standard-4                 Tree-baseline-1 wins= 65.28% errs=  0.00% alls=36
          BinaryTree-standard-4                 Tree-baseline-2 wins= 59.72% errs=  0.00% alls=36
          BinaryTree-standard-4                 Tree-baseline-3 wins= 67.61% errs=  0.00% alls=35
          BinaryTree-standard-4                 Tree-baseline-4 wins= 53.52% errs=  0.00% alls=35
          BinaryTree-standard-4                 Tree-baseline-5 wins= 38.03% errs=  0.00% alls=35
          BinaryTree-standard-4   Tree-from-Linear-standard-1-1 wins= 45.59% errs=  0.00% alls=34
          BinaryTree-standard-4   Tree-from-Linear-standard-1-2 wins= 41.18% errs=  0.00% alls=34
          BinaryTree-standard-4   Tree-from-Linear-standard-2-1 wins= 22.06% errs=  0.00% alls=34
          BinaryTree-standard-4   Tree-from-Linear-standard-2-2 wins= 26.47% errs=  0.00% alls=34
          BinaryTree-standard-4   Tree-from-Linear-standard-3-1 wins= 23.53% errs=  0.00% alls=34
          BinaryTree-standard-4   Tree-from-Linear-standard-3-2 wins= 41.18% errs=  0.00% alls=34
          BinaryTree-standard-4   Tree-from-Linear-standard-4-1 wins= 22.06% errs=  0.00% alls=34
          BinaryTree-standard-4   Tree-from-Linear-standard-4-2 wins= 23.53% errs=  0.00% alls=34
          BinaryTree-standard-4                 Tree-frombest-1 wins= 33.80% errs=  0.00% alls=35
          BinaryTree-standard-4                 Tree-frombest-2 wins= 33.80% errs=  0.00% alls=35
          BinaryTree-standard-4                 Tree-frombest-3 wins= 45.07% errs=  0.00% alls=35
          BinaryTree-standard-4                 Tree-frombest-4 wins= 56.34% errs=  0.00% alls=35
          BinaryTree-standard-4                 Tree-frombest-5 wins= 49.30% errs=  0.00% alls=35
          BinaryTree-standard-4                 Tree-standard-1 wins= 35.21% errs=  0.00% alls=35
          BinaryTree-standard-4                 Tree-standard-2 wins= 47.14% errs=  0.00% alls=35
          BinaryTree-standard-4                 Tree-standard-3 wins= 71.43% errs=  0.00% alls=35
          BinaryTree-standard-4                 Tree-standard-4 wins= 35.71% errs=  0.00% alls=35
          BinaryTree-standard-4                 Tree-standard-5 wins= 45.71% errs=  0.00% alls=35
          BinaryTree-standard-5                       Baseline1 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-standard-5                       Baseline2 wins= 37.50% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-baseline-1 wins= 44.44% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-baseline-3 wins= 70.83% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-baseline-4 wins= 80.56% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-baseline-5 wins= 63.89% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-frombest-1 wins= 66.67% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-frombest-2 wins= 45.83% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-frombest-3 wins= 68.06% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-frombest-4 wins= 63.89% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-frombest-5 wins= 75.00% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-standard-1 wins= 58.33% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-standard-2 wins= 51.39% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-standard-3 wins= 59.72% errs=  0.00% alls=36
          BinaryTree-standard-5           BinaryTree-standard-4 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-standard-5                            Chad wins=  9.72% errs=  0.00% alls=36
          BinaryTree-standard-5                            Coac wins=  6.94% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-baseline-1 wins= 47.22% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-baseline-2 wins= 44.44% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-baseline-4 wins= 44.44% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-baseline-5 wins= 40.28% errs=  0.00% alls=36
          BinaryTree-standard-5 Linear-from-Linear-standard-1-1 wins= 47.14% errs=  0.00% alls=35
          BinaryTree-standard-5 Linear-from-Linear-standard-1-2 wins= 40.00% errs=  0.00% alls=35
          BinaryTree-standard-5 Linear-from-Linear-standard-2-1 wins= 40.00% errs=  0.00% alls=35
          BinaryTree-standard-5 Linear-from-Linear-standard-2-2 wins= 35.71% errs=  0.00% alls=35
          BinaryTree-standard-5 Linear-from-Linear-standard-3-1 wins= 45.71% errs=  0.00% alls=35
          BinaryTree-standard-5 Linear-from-Linear-standard-3-2 wins= 40.00% errs=  0.00% alls=35
          BinaryTree-standard-5 Linear-from-Linear-standard-4-1 wins= 34.29% errs=  0.00% alls=35
          BinaryTree-standard-5 Linear-from-Linear-standard-4-2 wins= 47.83% errs=  0.00% alls=34
          BinaryTree-standard-5               Linear-frombest-1 wins= 43.06% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-frombest-2 wins= 68.06% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-frombest-3 wins= 68.06% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-frombest-4 wins= 26.39% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-frombest-5 wins= 61.11% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-standard-1 wins= 38.89% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-standard-2 wins= 48.61% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-standard-3 wins= 30.56% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-standard-4 wins= 43.06% errs=  0.00% alls=36
          BinaryTree-standard-5               Linear-standard-5 wins= 55.56% errs=  0.00% alls=36
          BinaryTree-standard-5                 OneLaneIsEnough wins= 31.94% errs=  0.00% alls=36
          BinaryTree-standard-5            ReinforcedGreediness wins=  5.56% errs=  0.00% alls=36
          BinaryTree-standard-5                 Tree-baseline-1 wins= 66.67% errs=  0.00% alls=36
          BinaryTree-standard-5                 Tree-baseline-2 wins= 63.89% errs=  0.00% alls=36
          BinaryTree-standard-5                 Tree-baseline-3 wins= 73.24% errs=  0.00% alls=35
          BinaryTree-standard-5                 Tree-baseline-4 wins= 69.01% errs=  0.00% alls=35
          BinaryTree-standard-5                 Tree-baseline-5 wins= 70.42% errs=  0.00% alls=35
          BinaryTree-standard-5   Tree-from-Linear-standard-1-1 wins= 58.82% errs=  0.00% alls=34
          BinaryTree-standard-5   Tree-from-Linear-standard-1-2 wins= 39.71% errs=  0.00% alls=34
          BinaryTree-standard-5   Tree-from-Linear-standard-2-1 wins= 36.76% errs=  0.00% alls=34
          BinaryTree-standard-5   Tree-from-Linear-standard-2-2 wins= 36.76% errs=  0.00% alls=34
          BinaryTree-standard-5   Tree-from-Linear-standard-3-1 wins= 52.94% errs=  0.00% alls=34
          BinaryTree-standard-5   Tree-from-Linear-standard-3-2 wins= 51.47% errs=  0.00% alls=34
          BinaryTree-standard-5   Tree-from-Linear-standard-4-1 wins= 55.88% errs=  0.00% alls=34
          BinaryTree-standard-5   Tree-from-Linear-standard-4-2 wins= 35.29% errs=  0.00% alls=34
          BinaryTree-standard-5                 Tree-frombest-1 wins= 28.17% errs=  0.00% alls=35
          BinaryTree-standard-5                 Tree-frombest-2 wins= 53.52% errs=  0.00% alls=35
          BinaryTree-standard-5                 Tree-frombest-3 wins= 59.15% errs=  0.00% alls=35
          BinaryTree-standard-5                 Tree-frombest-4 wins= 71.83% errs=  0.00% alls=35
          BinaryTree-standard-5                 Tree-frombest-5 wins= 70.42% errs=  0.00% alls=35
          BinaryTree-standard-5                 Tree-standard-1 wins= 52.86% errs=  0.00% alls=35
          BinaryTree-standard-5                 Tree-standard-2 wins= 57.14% errs=  0.00% alls=35
          BinaryTree-standard-5                 Tree-standard-3 wins= 65.71% errs=  0.00% alls=35
          BinaryTree-standard-5                 Tree-standard-4 wins= 50.00% errs=  0.00% alls=35
          BinaryTree-standard-5                 Tree-standard-5 wins= 64.29% errs=  0.00% alls=35
                           Chad                       Baseline1 wins= 97.22% errs=  0.00% alls=36
                           Chad                       Baseline2 wins= 95.83% errs=  0.00% alls=36
                           Chad           BinaryTree-baseline-1 wins= 81.94% errs=  0.00% alls=36
                           Chad           BinaryTree-baseline-3 wins= 73.61% errs=  0.00% alls=36
                           Chad           BinaryTree-baseline-4 wins= 90.28% errs=  0.00% alls=36
                           Chad           BinaryTree-baseline-5 wins= 87.50% errs=  0.00% alls=36
                           Chad           BinaryTree-frombest-1 wins= 86.11% errs=  0.00% alls=36
                           Chad           BinaryTree-frombest-2 wins= 79.17% errs=  0.00% alls=36
                           Chad           BinaryTree-frombest-3 wins= 90.28% errs=  0.00% alls=36
                           Chad           BinaryTree-frombest-4 wins= 93.06% errs=  0.00% alls=36
                           Chad           BinaryTree-frombest-5 wins= 81.94% errs=  0.00% alls=36
                           Chad           BinaryTree-standard-1 wins= 90.28% errs=  0.00% alls=36
                           Chad           BinaryTree-standard-2 wins= 80.56% errs=  0.00% alls=36
                           Chad           BinaryTree-standard-3 wins= 94.44% errs=  0.00% alls=36
                           Chad           BinaryTree-standard-4 wins= 91.67% errs=  0.00% alls=36
                           Chad           BinaryTree-standard-5 wins= 90.28% errs=  0.00% alls=36
                           Chad                            Coac wins= 31.94% errs=  0.00% alls=36
                           Chad               Linear-baseline-1 wins= 76.39% errs=  0.00% alls=36
                           Chad               Linear-baseline-2 wins= 84.72% errs=  0.00% alls=36
                           Chad               Linear-baseline-4 wins= 77.78% errs=  0.00% alls=36
                           Chad               Linear-baseline-5 wins= 80.56% errs=  0.00% alls=36
                           Chad Linear-from-Linear-standard-1-1 wins= 77.14% errs=  0.00% alls=35
                           Chad Linear-from-Linear-standard-1-2 wins= 82.86% errs=  0.00% alls=35
                           Chad Linear-from-Linear-standard-2-1 wins= 87.14% errs=  0.00% alls=35
                           Chad Linear-from-Linear-standard-2-2 wins= 81.43% errs=  0.00% alls=35
                           Chad Linear-from-Linear-standard-3-1 wins= 90.00% errs=  0.00% alls=35
                           Chad Linear-from-Linear-standard-3-2 wins= 72.86% errs=  0.00% alls=35
                           Chad Linear-from-Linear-standard-4-1 wins= 78.57% errs=  0.00% alls=35
                           Chad Linear-from-Linear-standard-4-2 wins= 84.06% errs=  0.00% alls=34
                           Chad               Linear-frombest-1 wins= 86.11% errs=  0.00% alls=36
                           Chad               Linear-frombest-2 wins= 84.72% errs=  0.00% alls=36
                           Chad               Linear-frombest-3 wins= 84.72% errs=  0.00% alls=36
                           Chad               Linear-frombest-4 wins= 84.72% errs=  0.00% alls=36
                           Chad               Linear-frombest-5 wins= 90.28% errs=  0.00% alls=36
                           Chad               Linear-standard-1 wins= 70.83% errs=  0.00% alls=36
                           Chad               Linear-standard-2 wins= 68.06% errs=  0.00% alls=36
                           Chad               Linear-standard-3 wins= 72.22% errs=  0.00% alls=36
                           Chad               Linear-standard-4 wins= 72.22% errs=  0.00% alls=36
                           Chad               Linear-standard-5 wins= 87.50% errs=  0.00% alls=36
                           Chad                 OneLaneIsEnough wins= 59.72% errs=  0.00% alls=36
                           Chad            ReinforcedGreediness wins=100.00% errs=  0.00% alls=36
                           Chad                 Tree-baseline-1 wins= 83.33% errs=  0.00% alls=36
                           Chad                 Tree-baseline-2 wins= 87.50% errs=  0.00% alls=36
                           Chad                 Tree-baseline-3 wins= 87.32% errs=  0.00% alls=35
                           Chad                 Tree-baseline-4 wins= 78.87% errs=  0.00% alls=35
                           Chad                 Tree-baseline-5 wins= 74.65% errs=  0.00% alls=35
                           Chad   Tree-from-Linear-standard-1-1 wins= 86.76% errs=  0.00% alls=34
                           Chad   Tree-from-Linear-standard-1-2 wins= 83.82% errs=  0.00% alls=34
                           Chad   Tree-from-Linear-standard-2-1 wins= 75.00% errs=  0.00% alls=34
                           Chad   Tree-from-Linear-standard-2-2 wins= 85.29% errs=  0.00% alls=34
                           Chad   Tree-from-Linear-standard-3-1 wins= 77.94% errs=  0.00% alls=34
                           Chad   Tree-from-Linear-standard-3-2 wins= 86.76% errs=  0.00% alls=34
                           Chad   Tree-from-Linear-standard-4-1 wins= 82.35% errs=  0.00% alls=34
                           Chad   Tree-from-Linear-standard-4-2 wins= 86.76% errs=  0.00% alls=34
                           Chad                 Tree-frombest-1 wins= 77.46% errs=  0.00% alls=35
                           Chad                 Tree-frombest-2 wins= 87.32% errs=  0.00% alls=35
                           Chad                 Tree-frombest-3 wins= 88.73% errs=  0.00% alls=35
                           Chad                 Tree-frombest-4 wins= 97.18% errs=  0.00% alls=35
                           Chad                 Tree-frombest-5 wins= 90.14% errs=  0.00% alls=35
                           Chad                 Tree-standard-1 wins= 84.51% errs=  0.00% alls=35
                           Chad                 Tree-standard-2 wins= 81.43% errs=  0.00% alls=35
                           Chad                 Tree-standard-3 wins= 85.71% errs=  0.00% alls=35
                           Chad                 Tree-standard-4 wins= 94.29% errs=  0.00% alls=35
                           Chad                 Tree-standard-5 wins= 90.00% errs=  0.00% alls=35
                           Coac                       Baseline1 wins=100.00% errs=  0.00% alls=36
                           Coac                       Baseline2 wins=100.00% errs=  0.00% alls=36
                           Coac           BinaryTree-baseline-1 wins= 86.11% errs=  0.00% alls=36
                           Coac           BinaryTree-baseline-3 wins= 94.44% errs=  0.00% alls=36
                           Coac           BinaryTree-baseline-4 wins= 86.11% errs=  0.00% alls=36
                           Coac           BinaryTree-baseline-5 wins= 93.06% errs=  0.00% alls=36
                           Coac           BinaryTree-frombest-1 wins= 94.44% errs=  0.00% alls=36
                           Coac           BinaryTree-frombest-2 wins= 83.33% errs=  0.00% alls=36
                           Coac           BinaryTree-frombest-3 wins= 91.67% errs=  0.00% alls=36
                           Coac           BinaryTree-frombest-4 wins= 97.22% errs=  0.00% alls=36
                           Coac           BinaryTree-frombest-5 wins= 90.28% errs=  0.00% alls=36
                           Coac           BinaryTree-standard-1 wins= 88.89% errs=  0.00% alls=36
                           Coac           BinaryTree-standard-2 wins= 84.72% errs=  0.00% alls=36
                           Coac           BinaryTree-standard-3 wins= 95.83% errs=  0.00% alls=36
                           Coac           BinaryTree-standard-4 wins= 98.61% errs=  0.00% alls=36
                           Coac           BinaryTree-standard-5 wins= 93.06% errs=  0.00% alls=36
                           Coac                            Chad wins= 68.06% errs=  0.00% alls=36
                           Coac               Linear-baseline-1 wins= 80.56% errs=  0.00% alls=36
                           Coac               Linear-baseline-2 wins= 79.17% errs=  0.00% alls=36
                           Coac               Linear-baseline-4 wins= 87.50% errs=  0.00% alls=36
                           Coac               Linear-baseline-5 wins= 88.89% errs=  0.00% alls=36
                           Coac Linear-from-Linear-standard-1-1 wins= 91.43% errs=  0.00% alls=35
                           Coac Linear-from-Linear-standard-1-2 wins= 88.57% errs=  0.00% alls=35
                           Coac Linear-from-Linear-standard-2-1 wins= 84.29% errs=  0.00% alls=35
                           Coac Linear-from-Linear-standard-2-2 wins= 94.29% errs=  0.00% alls=35
                           Coac Linear-from-Linear-standard-3-1 wins= 91.43% errs=  0.00% alls=35
                           Coac Linear-from-Linear-standard-3-2 wins= 95.71% errs=  0.00% alls=35
                           Coac Linear-from-Linear-standard-4-1 wins= 87.14% errs=  0.00% alls=35
                           Coac Linear-from-Linear-standard-4-2 wins= 94.20% errs=  0.00% alls=34
                           Coac               Linear-frombest-1 wins= 87.50% errs=  0.00% alls=36
                           Coac               Linear-frombest-2 wins= 93.06% errs=  0.00% alls=36
                           Coac               Linear-frombest-3 wins= 88.89% errs=  0.00% alls=36
                           Coac               Linear-frombest-4 wins= 87.50% errs=  0.00% alls=36
                           Coac               Linear-frombest-5 wins= 94.44% errs=  0.00% alls=36
                           Coac               Linear-standard-1 wins= 88.89% errs=  0.00% alls=36
                           Coac               Linear-standard-2 wins= 88.89% errs=  0.00% alls=36
                           Coac               Linear-standard-3 wins= 90.28% errs=  0.00% alls=36
                           Coac               Linear-standard-4 wins= 90.28% errs=  0.00% alls=36
                           Coac               Linear-standard-5 wins= 95.83% errs=  0.00% alls=36
                           Coac                 OneLaneIsEnough wins= 55.56% errs=  0.00% alls=36
                           Coac            ReinforcedGreediness wins= 69.44% errs=  0.00% alls=36
                           Coac                 Tree-baseline-1 wins= 97.22% errs=  0.00% alls=36
                           Coac                 Tree-baseline-2 wins= 88.89% errs=  0.00% alls=36
                           Coac                 Tree-baseline-3 wins= 92.96% errs=  0.00% alls=35
                           Coac                 Tree-baseline-4 wins= 94.37% errs=  0.00% alls=35
                           Coac                 Tree-baseline-5 wins= 92.96% errs=  0.00% alls=35
                           Coac   Tree-from-Linear-standard-1-1 wins= 94.12% errs=  0.00% alls=34
                           Coac   Tree-from-Linear-standard-1-2 wins= 92.65% errs=  0.00% alls=34
                           Coac   Tree-from-Linear-standard-2-1 wins= 92.65% errs=  0.00% alls=34
                           Coac   Tree-from-Linear-standard-2-2 wins= 94.12% errs=  0.00% alls=34
                           Coac   Tree-from-Linear-standard-3-1 wins= 92.65% errs=  0.00% alls=34
                           Coac   Tree-from-Linear-standard-3-2 wins=100.00% errs=  0.00% alls=34
                           Coac   Tree-from-Linear-standard-4-1 wins= 89.71% errs=  0.00% alls=34
                           Coac   Tree-from-Linear-standard-4-2 wins= 89.71% errs=  0.00% alls=34
                           Coac                 Tree-frombest-1 wins= 85.92% errs=  0.00% alls=35
                           Coac                 Tree-frombest-2 wins= 97.18% errs=  0.00% alls=35
                           Coac                 Tree-frombest-3 wins= 98.59% errs=  0.00% alls=35
                           Coac                 Tree-frombest-4 wins=100.00% errs=  0.00% alls=35
                           Coac                 Tree-frombest-5 wins= 94.37% errs=  0.00% alls=35
                           Coac                 Tree-standard-1 wins= 92.96% errs=  0.00% alls=35
                           Coac                 Tree-standard-2 wins= 92.86% errs=  0.00% alls=35
                           Coac                 Tree-standard-3 wins= 97.14% errs=  0.00% alls=35
                           Coac                 Tree-standard-4 wins= 85.71% errs=  0.00% alls=35
                           Coac                 Tree-standard-5 wins= 92.86% errs=  0.00% alls=35
              Linear-baseline-1                       Baseline1 wins= 41.67% errs=  0.00% alls=36
              Linear-baseline-1                       Baseline2 wins= 81.94% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-baseline-1 wins= 30.56% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-baseline-3 wins= 51.39% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-baseline-4 wins= 66.67% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-baseline-5 wins= 62.50% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-frombest-1 wins= 34.72% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-frombest-2 wins= 22.22% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-frombest-3 wins= 51.39% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-frombest-4 wins= 54.17% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-frombest-5 wins= 30.56% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-standard-1 wins= 48.61% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-standard-2 wins= 31.94% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-standard-3 wins= 66.67% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-standard-4 wins= 44.44% errs=  0.00% alls=36
              Linear-baseline-1           BinaryTree-standard-5 wins= 52.78% errs=  0.00% alls=36
              Linear-baseline-1                            Chad wins= 23.61% errs=  0.00% alls=36
              Linear-baseline-1                            Coac wins= 19.44% errs=  0.00% alls=36
              Linear-baseline-1               Linear-baseline-2 wins= 58.33% errs=  0.00% alls=36
              Linear-baseline-1               Linear-baseline-4 wins= 38.89% errs=  0.00% alls=36
              Linear-baseline-1               Linear-baseline-5 wins= 44.44% errs=  0.00% alls=36
              Linear-baseline-1 Linear-from-Linear-standard-1-1 wins= 28.57% errs=  0.00% alls=35
              Linear-baseline-1 Linear-from-Linear-standard-1-2 wins= 24.29% errs=  0.00% alls=35
              Linear-baseline-1 Linear-from-Linear-standard-2-1 wins= 22.86% errs=  0.00% alls=35
              Linear-baseline-1 Linear-from-Linear-standard-2-2 wins= 35.71% errs=  0.00% alls=35
              Linear-baseline-1 Linear-from-Linear-standard-3-1 wins= 30.00% errs=  0.00% alls=35
              Linear-baseline-1 Linear-from-Linear-standard-3-2 wins= 21.43% errs=  0.00% alls=35
              Linear-baseline-1 Linear-from-Linear-standard-4-1 wins= 32.86% errs=  0.00% alls=35
              Linear-baseline-1 Linear-from-Linear-standard-4-2 wins= 36.23% errs=  0.00% alls=34
              Linear-baseline-1               Linear-frombest-1 wins= 34.72% errs=  0.00% alls=36
              Linear-baseline-1               Linear-frombest-2 wins= 58.33% errs=  0.00% alls=36
              Linear-baseline-1               Linear-frombest-3 wins= 40.28% errs=  0.00% alls=36
              Linear-baseline-1               Linear-frombest-4 wins= 41.67% errs=  0.00% alls=36
              Linear-baseline-1               Linear-frombest-5 wins= 68.06% errs=  0.00% alls=36
              Linear-baseline-1               Linear-standard-1 wins= 26.39% errs=  0.00% alls=36
              Linear-baseline-1               Linear-standard-2 wins= 22.22% errs=  0.00% alls=36
              Linear-baseline-1               Linear-standard-3 wins= 33.33% errs=  0.00% alls=36
              Linear-baseline-1               Linear-standard-4 wins= 20.83% errs=  0.00% alls=36
              Linear-baseline-1               Linear-standard-5 wins= 34.72% errs=  0.00% alls=36
              Linear-baseline-1                 OneLaneIsEnough wins= 38.89% errs=  0.00% alls=36
              Linear-baseline-1            ReinforcedGreediness wins= 12.50% errs=  0.00% alls=36
              Linear-baseline-1                 Tree-baseline-1 wins= 31.94% errs=  0.00% alls=36
              Linear-baseline-1                 Tree-baseline-2 wins= 45.83% errs=  0.00% alls=36
              Linear-baseline-1                 Tree-baseline-3 wins= 50.70% errs=  0.00% alls=35
              Linear-baseline-1                 Tree-baseline-4 wins= 61.97% errs=  0.00% alls=35
              Linear-baseline-1                 Tree-baseline-5 wins= 29.58% errs=  0.00% alls=35
              Linear-baseline-1   Tree-from-Linear-standard-1-1 wins= 48.53% errs=  0.00% alls=34
              Linear-baseline-1   Tree-from-Linear-standard-1-2 wins= 45.59% errs=  0.00% alls=34
              Linear-baseline-1   Tree-from-Linear-standard-2-1 wins= 44.12% errs=  0.00% alls=34
              Linear-baseline-1   Tree-from-Linear-standard-2-2 wins= 20.59% errs=  0.00% alls=34
              Linear-baseline-1   Tree-from-Linear-standard-3-1 wins= 27.94% errs=  0.00% alls=34
              Linear-baseline-1   Tree-from-Linear-standard-3-2 wins= 52.94% errs=  0.00% alls=34
              Linear-baseline-1   Tree-from-Linear-standard-4-1 wins= 33.82% errs=  0.00% alls=34
              Linear-baseline-1   Tree-from-Linear-standard-4-2 wins= 26.47% errs=  0.00% alls=34
              Linear-baseline-1                 Tree-frombest-1 wins= 56.34% errs=  0.00% alls=35
              Linear-baseline-1                 Tree-frombest-2 wins= 32.39% errs=  0.00% alls=35
              Linear-baseline-1                 Tree-frombest-3 wins= 47.89% errs=  0.00% alls=35
              Linear-baseline-1                 Tree-frombest-4 wins= 42.25% errs=  0.00% alls=35
              Linear-baseline-1                 Tree-frombest-5 wins= 50.70% errs=  0.00% alls=35
              Linear-baseline-1                 Tree-standard-1 wins= 35.71% errs=  0.00% alls=35
              Linear-baseline-1                 Tree-standard-2 wins= 37.14% errs=  0.00% alls=35
              Linear-baseline-1                 Tree-standard-3 wins= 17.14% errs=  0.00% alls=35
              Linear-baseline-1                 Tree-standard-4 wins= 57.14% errs=  0.00% alls=35
              Linear-baseline-1                 Tree-standard-5 wins= 61.43% errs=  0.00% alls=35
              Linear-baseline-2                       Baseline1 wins= 47.22% errs=  0.00% alls=36
              Linear-baseline-2                       Baseline2 wins= 80.56% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-baseline-1 wins= 50.00% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-baseline-3 wins= 52.78% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-baseline-4 wins= 62.50% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-baseline-5 wins= 59.72% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-frombest-1 wins= 33.33% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-frombest-2 wins= 16.67% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-frombest-3 wins= 51.39% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-frombest-4 wins= 52.78% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-frombest-5 wins= 44.44% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-standard-1 wins= 55.56% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-standard-2 wins= 38.89% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-standard-3 wins= 66.67% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-standard-4 wins= 51.39% errs=  0.00% alls=36
              Linear-baseline-2           BinaryTree-standard-5 wins= 55.56% errs=  0.00% alls=36
              Linear-baseline-2                            Chad wins= 15.28% errs=  0.00% alls=36
              Linear-baseline-2                            Coac wins= 20.83% errs=  0.00% alls=36
              Linear-baseline-2               Linear-baseline-1 wins= 41.67% errs=  0.00% alls=36
              Linear-baseline-2               Linear-baseline-4 wins= 48.61% errs=  0.00% alls=36
              Linear-baseline-2               Linear-baseline-5 wins= 50.00% errs=  0.00% alls=36
              Linear-baseline-2 Linear-from-Linear-standard-1-1 wins= 34.29% errs=  0.00% alls=35
              Linear-baseline-2 Linear-from-Linear-standard-1-2 wins= 34.29% errs=  0.00% alls=35
              Linear-baseline-2 Linear-from-Linear-standard-2-1 wins= 22.86% errs=  0.00% alls=35
              Linear-baseline-2 Linear-from-Linear-standard-2-2 wins= 34.29% errs=  0.00% alls=35
              Linear-baseline-2 Linear-from-Linear-standard-3-1 wins= 31.43% errs=  0.00% alls=35
              Linear-baseline-2 Linear-from-Linear-standard-3-2 wins= 34.29% errs=  0.00% alls=35
              Linear-baseline-2 Linear-from-Linear-standard-4-1 wins= 32.86% errs=  0.00% alls=35
              Linear-baseline-2 Linear-from-Linear-standard-4-2 wins= 26.09% errs=  0.00% alls=34
              Linear-baseline-2               Linear-frombest-1 wins= 48.61% errs=  0.00% alls=36
              Linear-baseline-2               Linear-frombest-2 wins= 50.00% errs=  0.00% alls=36
              Linear-baseline-2               Linear-frombest-3 wins= 52.78% errs=  0.00% alls=36
              Linear-baseline-2               Linear-frombest-4 wins= 45.83% errs=  0.00% alls=36
              Linear-baseline-2               Linear-frombest-5 wins= 69.44% errs=  0.00% alls=36
              Linear-baseline-2               Linear-standard-1 wins= 48.61% errs=  0.00% alls=36
              Linear-baseline-2               Linear-standard-2 wins= 38.89% errs=  0.00% alls=36
              Linear-baseline-2               Linear-standard-3 wins= 33.33% errs=  0.00% alls=36
              Linear-baseline-2               Linear-standard-4 wins= 30.56% errs=  0.00% alls=36
              Linear-baseline-2               Linear-standard-5 wins= 55.56% errs=  0.00% alls=36
              Linear-baseline-2                 OneLaneIsEnough wins= 52.78% errs=  0.00% alls=36
              Linear-baseline-2            ReinforcedGreediness wins=  6.94% errs=  0.00% alls=36
              Linear-baseline-2                 Tree-baseline-1 wins= 37.50% errs=  0.00% alls=36
              Linear-baseline-2                 Tree-baseline-2 wins= 62.50% errs=  0.00% alls=36
              Linear-baseline-2                 Tree-baseline-3 wins= 46.48% errs=  0.00% alls=35
              Linear-baseline-2                 Tree-baseline-4 wins= 57.75% errs=  0.00% alls=35
              Linear-baseline-2                 Tree-baseline-5 wins= 33.80% errs=  0.00% alls=35
              Linear-baseline-2   Tree-from-Linear-standard-1-1 wins= 55.88% errs=  0.00% alls=34
              Linear-baseline-2   Tree-from-Linear-standard-1-2 wins= 45.59% errs=  0.00% alls=34
              Linear-baseline-2   Tree-from-Linear-standard-2-1 wins= 41.18% errs=  0.00% alls=34
              Linear-baseline-2   Tree-from-Linear-standard-2-2 wins= 38.24% errs=  0.00% alls=34
              Linear-baseline-2   Tree-from-Linear-standard-3-1 wins= 36.76% errs=  0.00% alls=34
              Linear-baseline-2   Tree-from-Linear-standard-3-2 wins= 67.65% errs=  0.00% alls=34
              Linear-baseline-2   Tree-from-Linear-standard-4-1 wins= 33.82% errs=  0.00% alls=34
              Linear-baseline-2   Tree-from-Linear-standard-4-2 wins= 29.41% errs=  0.00% alls=34
              Linear-baseline-2                 Tree-frombest-1 wins= 40.85% errs=  0.00% alls=35
              Linear-baseline-2                 Tree-frombest-2 wins= 42.25% errs=  0.00% alls=35
              Linear-baseline-2                 Tree-frombest-3 wins= 45.07% errs=  0.00% alls=35
              Linear-baseline-2                 Tree-frombest-4 wins= 52.11% errs=  0.00% alls=35
              Linear-baseline-2                 Tree-frombest-5 wins= 67.61% errs=  0.00% alls=35
              Linear-baseline-2                 Tree-standard-1 wins= 44.29% errs=  0.00% alls=35
              Linear-baseline-2                 Tree-standard-2 wins= 40.00% errs=  0.00% alls=35
              Linear-baseline-2                 Tree-standard-3 wins= 32.86% errs=  0.00% alls=35
              Linear-baseline-2                 Tree-standard-4 wins= 54.29% errs=  0.00% alls=35
              Linear-baseline-2                 Tree-standard-5 wins= 61.43% errs=  0.00% alls=35
              Linear-baseline-4                       Baseline1 wins= 79.17% errs=  0.00% alls=36
              Linear-baseline-4                       Baseline2 wins= 87.50% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-baseline-1 wins= 43.06% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-baseline-3 wins= 55.56% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-baseline-4 wins= 66.67% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-baseline-5 wins= 66.67% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-frombest-1 wins= 43.06% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-frombest-2 wins= 26.39% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-frombest-3 wins= 65.28% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-frombest-4 wins= 51.39% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-frombest-5 wins= 54.17% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-standard-1 wins= 51.39% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-standard-2 wins= 34.72% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-standard-3 wins= 66.67% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-standard-4 wins= 50.00% errs=  0.00% alls=36
              Linear-baseline-4           BinaryTree-standard-5 wins= 55.56% errs=  0.00% alls=36
              Linear-baseline-4                            Chad wins= 22.22% errs=  0.00% alls=36
              Linear-baseline-4                            Coac wins= 12.50% errs=  0.00% alls=36
              Linear-baseline-4               Linear-baseline-1 wins= 61.11% errs=  0.00% alls=36
              Linear-baseline-4               Linear-baseline-2 wins= 51.39% errs=  0.00% alls=36
              Linear-baseline-4               Linear-baseline-5 wins= 55.56% errs=  0.00% alls=36
              Linear-baseline-4 Linear-from-Linear-standard-1-1 wins= 24.29% errs=  0.00% alls=35
              Linear-baseline-4 Linear-from-Linear-standard-1-2 wins= 37.14% errs=  0.00% alls=35
              Linear-baseline-4 Linear-from-Linear-standard-2-1 wins= 27.14% errs=  0.00% alls=35
              Linear-baseline-4 Linear-from-Linear-standard-2-2 wins= 31.43% errs=  0.00% alls=35
              Linear-baseline-4 Linear-from-Linear-standard-3-1 wins= 24.29% errs=  0.00% alls=35
              Linear-baseline-4 Linear-from-Linear-standard-3-2 wins= 44.29% errs=  0.00% alls=35
              Linear-baseline-4 Linear-from-Linear-standard-4-1 wins= 25.71% errs=  0.00% alls=35
              Linear-baseline-4 Linear-from-Linear-standard-4-2 wins= 31.88% errs=  0.00% alls=34
              Linear-baseline-4               Linear-frombest-1 wins= 38.89% errs=  0.00% alls=36
              Linear-baseline-4               Linear-frombest-2 wins= 51.39% errs=  0.00% alls=36
              Linear-baseline-4               Linear-frombest-3 wins= 45.83% errs=  0.00% alls=36
              Linear-baseline-4               Linear-frombest-4 wins= 37.50% errs=  0.00% alls=36
              Linear-baseline-4               Linear-frombest-5 wins= 77.78% errs=  0.00% alls=36
              Linear-baseline-4               Linear-standard-1 wins= 31.94% errs=  0.00% alls=36
              Linear-baseline-4               Linear-standard-2 wins= 31.94% errs=  0.00% alls=36
              Linear-baseline-4               Linear-standard-3 wins= 26.39% errs=  0.00% alls=36
              Linear-baseline-4               Linear-standard-4 wins= 18.06% errs=  0.00% alls=36
              Linear-baseline-4               Linear-standard-5 wins= 37.50% errs=  0.00% alls=36
              Linear-baseline-4                 OneLaneIsEnough wins= 50.00% errs=  0.00% alls=36
              Linear-baseline-4            ReinforcedGreediness wins= 11.11% errs=  0.00% alls=36
              Linear-baseline-4                 Tree-baseline-1 wins= 47.22% errs=  0.00% alls=36
              Linear-baseline-4                 Tree-baseline-2 wins= 61.11% errs=  0.00% alls=36
              Linear-baseline-4                 Tree-baseline-3 wins= 54.93% errs=  0.00% alls=35
              Linear-baseline-4                 Tree-baseline-4 wins= 64.79% errs=  0.00% alls=35
              Linear-baseline-4                 Tree-baseline-5 wins= 29.58% errs=  0.00% alls=35
              Linear-baseline-4   Tree-from-Linear-standard-1-1 wins= 66.18% errs=  0.00% alls=34
              Linear-baseline-4   Tree-from-Linear-standard-1-2 wins= 42.65% errs=  0.00% alls=34
              Linear-baseline-4   Tree-from-Linear-standard-2-1 wins= 42.65% errs=  0.00% alls=34
              Linear-baseline-4   Tree-from-Linear-standard-2-2 wins= 20.59% errs=  0.00% alls=34
              Linear-baseline-4   Tree-from-Linear-standard-3-1 wins= 23.53% errs=  0.00% alls=34
              Linear-baseline-4   Tree-from-Linear-standard-3-2 wins= 42.65% errs=  0.00% alls=34
              Linear-baseline-4   Tree-from-Linear-standard-4-1 wins= 27.94% errs=  0.00% alls=34
              Linear-baseline-4   Tree-from-Linear-standard-4-2 wins= 23.53% errs=  0.00% alls=34
              Linear-baseline-4                 Tree-frombest-1 wins= 60.56% errs=  0.00% alls=35
              Linear-baseline-4                 Tree-frombest-2 wins= 36.62% errs=  0.00% alls=35
              Linear-baseline-4                 Tree-frombest-3 wins= 54.93% errs=  0.00% alls=35
              Linear-baseline-4                 Tree-frombest-4 wins= 49.30% errs=  0.00% alls=35
              Linear-baseline-4                 Tree-frombest-5 wins= 64.79% errs=  0.00% alls=35
              Linear-baseline-4                 Tree-standard-1 wins= 22.86% errs=  0.00% alls=35
              Linear-baseline-4                 Tree-standard-2 wins= 30.00% errs=  0.00% alls=35
              Linear-baseline-4                 Tree-standard-3 wins= 32.86% errs=  0.00% alls=35
              Linear-baseline-4                 Tree-standard-4 wins= 58.57% errs=  0.00% alls=35
              Linear-baseline-4                 Tree-standard-5 wins= 68.57% errs=  0.00% alls=35
              Linear-baseline-5                       Baseline1 wins= 48.61% errs=  0.00% alls=36
              Linear-baseline-5                       Baseline2 wins= 81.94% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-baseline-1 wins= 47.22% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-baseline-3 wins= 61.11% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-baseline-4 wins= 70.83% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-baseline-5 wins= 63.89% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-frombest-1 wins= 41.67% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-frombest-2 wins= 23.61% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-frombest-3 wins= 51.39% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-frombest-4 wins= 58.33% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-frombest-5 wins= 41.67% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-standard-1 wins= 59.72% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-standard-2 wins= 25.00% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-standard-3 wins= 69.44% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-standard-4 wins= 50.00% errs=  0.00% alls=36
              Linear-baseline-5           BinaryTree-standard-5 wins= 59.72% errs=  0.00% alls=36
              Linear-baseline-5                            Chad wins= 19.44% errs=  0.00% alls=36
              Linear-baseline-5                            Coac wins= 11.11% errs=  0.00% alls=36
              Linear-baseline-5               Linear-baseline-1 wins= 55.56% errs=  0.00% alls=36
              Linear-baseline-5               Linear-baseline-2 wins= 50.00% errs=  0.00% alls=36
              Linear-baseline-5               Linear-baseline-4 wins= 44.44% errs=  0.00% alls=36
              Linear-baseline-5 Linear-from-Linear-standard-1-1 wins= 32.86% errs=  0.00% alls=35
              Linear-baseline-5 Linear-from-Linear-standard-1-2 wins= 45.71% errs=  0.00% alls=35
              Linear-baseline-5 Linear-from-Linear-standard-2-1 wins= 37.14% errs=  0.00% alls=35
              Linear-baseline-5 Linear-from-Linear-standard-2-2 wins= 31.43% errs=  0.00% alls=35
              Linear-baseline-5 Linear-from-Linear-standard-3-1 wins= 30.00% errs=  0.00% alls=35
              Linear-baseline-5 Linear-from-Linear-standard-3-2 wins= 31.43% errs=  0.00% alls=35
              Linear-baseline-5 Linear-from-Linear-standard-4-1 wins= 27.54% errs=  0.00% alls=34
              Linear-baseline-5 Linear-from-Linear-standard-4-2 wins= 31.88% errs=  0.00% alls=34
              Linear-baseline-5               Linear-frombest-1 wins= 45.83% errs=  0.00% alls=36
              Linear-baseline-5               Linear-frombest-2 wins= 58.33% errs=  0.00% alls=36
              Linear-baseline-5               Linear-frombest-3 wins= 44.44% errs=  0.00% alls=36
              Linear-baseline-5               Linear-frombest-4 wins= 44.44% errs=  0.00% alls=36
              Linear-baseline-5               Linear-frombest-5 wins= 75.00% errs=  0.00% alls=36
              Linear-baseline-5               Linear-standard-1 wins= 37.50% errs=  0.00% alls=36
              Linear-baseline-5               Linear-standard-2 wins= 30.56% errs=  0.00% alls=36
              Linear-baseline-5               Linear-standard-3 wins= 34.72% errs=  0.00% alls=36
              Linear-baseline-5               Linear-standard-4 wins= 26.39% errs=  0.00% alls=36
              Linear-baseline-5               Linear-standard-5 wins= 45.83% errs=  0.00% alls=36
              Linear-baseline-5                 OneLaneIsEnough wins= 37.50% errs=  0.00% alls=36
              Linear-baseline-5            ReinforcedGreediness wins= 12.50% errs=  0.00% alls=36
              Linear-baseline-5                 Tree-baseline-1 wins= 37.50% errs=  0.00% alls=36
              Linear-baseline-5                 Tree-baseline-2 wins= 61.11% errs=  0.00% alls=36
              Linear-baseline-5                 Tree-baseline-3 wins= 47.89% errs=  0.00% alls=35
              Linear-baseline-5                 Tree-baseline-4 wins= 61.97% errs=  0.00% alls=35
              Linear-baseline-5                 Tree-baseline-5 wins= 26.76% errs=  0.00% alls=35
              Linear-baseline-5   Tree-from-Linear-standard-1-1 wins= 67.65% errs=  0.00% alls=34
              Linear-baseline-5   Tree-from-Linear-standard-1-2 wins= 45.59% errs=  0.00% alls=34
              Linear-baseline-5   Tree-from-Linear-standard-2-1 wins= 38.24% errs=  0.00% alls=34
              Linear-baseline-5   Tree-from-Linear-standard-2-2 wins= 32.35% errs=  0.00% alls=34
              Linear-baseline-5   Tree-from-Linear-standard-3-1 wins= 25.00% errs=  0.00% alls=34
              Linear-baseline-5   Tree-from-Linear-standard-3-2 wins= 44.12% errs=  0.00% alls=34
              Linear-baseline-5   Tree-from-Linear-standard-4-1 wins= 33.82% errs=  0.00% alls=34
              Linear-baseline-5   Tree-from-Linear-standard-4-2 wins= 25.00% errs=  0.00% alls=34
              Linear-baseline-5                 Tree-frombest-1 wins= 53.52% errs=  0.00% alls=35
              Linear-baseline-5                 Tree-frombest-2 wins= 25.35% errs=  0.00% alls=35
              Linear-baseline-5                 Tree-frombest-3 wins= 50.70% errs=  0.00% alls=35
              Linear-baseline-5                 Tree-frombest-4 wins= 54.93% errs=  0.00% alls=35
              Linear-baseline-5                 Tree-frombest-5 wins= 57.75% errs=  0.00% alls=35
              Linear-baseline-5                 Tree-standard-1 wins= 41.43% errs=  0.00% alls=35
              Linear-baseline-5                 Tree-standard-2 wins= 44.29% errs=  0.00% alls=35
              Linear-baseline-5                 Tree-standard-3 wins= 30.00% errs=  0.00% alls=35
              Linear-baseline-5                 Tree-standard-4 wins= 55.71% errs=  0.00% alls=35
              Linear-baseline-5                 Tree-standard-5 wins= 68.57% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1                       Baseline1 wins= 85.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1                       Baseline2 wins= 54.29% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-baseline-1 wins= 70.00% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-baseline-3 wins= 77.14% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-baseline-4 wins= 74.29% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-baseline-5 wins= 74.29% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-frombest-1 wins= 62.86% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-frombest-2 wins= 45.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-frombest-3 wins= 65.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-frombest-4 wins= 61.43% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-frombest-5 wins= 60.00% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-standard-1 wins= 50.00% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-standard-2 wins= 48.57% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-standard-3 wins= 80.00% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-standard-4 wins= 58.57% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1           BinaryTree-standard-5 wins= 52.86% errs=  1.43% alls=35
Linear-from-Linear-standard-1-1                            Chad wins= 22.86% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1                            Coac wins=  8.57% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-baseline-1 wins= 71.43% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-baseline-2 wins= 65.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-baseline-4 wins= 75.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-baseline-5 wins= 67.14% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1 Linear-from-Linear-standard-1-2 wins= 50.00% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1 Linear-from-Linear-standard-2-1 wins= 52.94% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1 Linear-from-Linear-standard-2-2 wins= 45.59% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1 Linear-from-Linear-standard-3-1 wins= 47.06% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1 Linear-from-Linear-standard-3-2 wins= 63.24% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1 Linear-from-Linear-standard-4-1 wins= 50.75% errs=  0.00% alls=33
Linear-from-Linear-standard-1-1 Linear-from-Linear-standard-4-2 wins= 55.22% errs=  0.00% alls=33
Linear-from-Linear-standard-1-1               Linear-frombest-1 wins= 54.29% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-frombest-2 wins= 61.43% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-frombest-3 wins= 40.00% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-frombest-4 wins= 50.00% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-frombest-5 wins= 67.14% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-standard-1 wins= 60.00% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-standard-2 wins= 70.00% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-standard-3 wins= 67.14% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-standard-4 wins= 44.29% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1               Linear-standard-5 wins= 61.43% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1                 OneLaneIsEnough wins= 35.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1            ReinforcedGreediness wins= 18.57% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1                 Tree-baseline-1 wins= 64.29% errs=  0.00% alls=35
Linear-from-Linear-standard-1-1                 Tree-baseline-2 wins= 82.61% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1                 Tree-baseline-3 wins= 79.71% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1                 Tree-baseline-4 wins= 72.46% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1                 Tree-baseline-5 wins= 56.52% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1   Tree-from-Linear-standard-1-1 wins= 53.03% errs=  0.00% alls=33
Linear-from-Linear-standard-1-1   Tree-from-Linear-standard-1-2 wins= 63.64% errs=  0.00% alls=33
Linear-from-Linear-standard-1-1   Tree-from-Linear-standard-2-1 wins= 40.91% errs=  0.00% alls=33
Linear-from-Linear-standard-1-1   Tree-from-Linear-standard-2-2 wins= 37.88% errs=  0.00% alls=33
Linear-from-Linear-standard-1-1   Tree-from-Linear-standard-3-1 wins= 36.36% errs=  0.00% alls=33
Linear-from-Linear-standard-1-1   Tree-from-Linear-standard-3-2 wins= 33.33% errs=  0.00% alls=33
Linear-from-Linear-standard-1-1   Tree-from-Linear-standard-4-1 wins= 28.79% errs=  0.00% alls=33
Linear-from-Linear-standard-1-1   Tree-from-Linear-standard-4-2 wins= 36.36% errs=  0.00% alls=33
Linear-from-Linear-standard-1-1                 Tree-frombest-1 wins= 44.93% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1                 Tree-frombest-2 wins= 75.36% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1                 Tree-frombest-3 wins= 57.97% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1                 Tree-frombest-4 wins= 56.52% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1                 Tree-frombest-5 wins= 53.62% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1                 Tree-standard-1 wins= 52.94% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1                 Tree-standard-2 wins= 41.18% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1                 Tree-standard-3 wins= 85.29% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1                 Tree-standard-4 wins= 45.59% errs=  0.00% alls=34
Linear-from-Linear-standard-1-1                 Tree-standard-5 wins= 72.06% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                       Baseline1 wins= 81.43% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2                       Baseline2 wins= 58.57% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-baseline-1 wins= 65.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-baseline-3 wins= 75.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-baseline-4 wins= 85.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-baseline-5 wins= 71.43% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-frombest-1 wins= 75.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-frombest-2 wins= 42.86% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-frombest-3 wins= 62.86% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-frombest-4 wins= 67.14% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-frombest-5 wins= 55.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-standard-1 wins= 61.43% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-standard-2 wins= 44.29% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-standard-3 wins= 75.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-standard-4 wins= 65.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2           BinaryTree-standard-5 wins= 60.00% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2                            Chad wins= 17.14% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2                            Coac wins= 11.43% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-baseline-1 wins= 75.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-baseline-2 wins= 65.71% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-baseline-4 wins= 62.86% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-baseline-5 wins= 54.29% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2 Linear-from-Linear-standard-1-1 wins= 50.00% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2 Linear-from-Linear-standard-2-1 wins= 63.24% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2 Linear-from-Linear-standard-2-2 wins= 57.35% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2 Linear-from-Linear-standard-3-1 wins= 51.47% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2 Linear-from-Linear-standard-3-2 wins= 70.59% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2 Linear-from-Linear-standard-4-1 wins= 37.31% errs=  0.00% alls=33
Linear-from-Linear-standard-1-2 Linear-from-Linear-standard-4-2 wins= 52.24% errs=  0.00% alls=33
Linear-from-Linear-standard-1-2               Linear-frombest-1 wins= 58.57% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-frombest-2 wins= 68.57% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-frombest-3 wins= 58.57% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-frombest-4 wins= 44.29% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-frombest-5 wins= 60.00% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-standard-1 wins= 52.86% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-standard-2 wins= 64.29% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-standard-3 wins= 61.43% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-standard-4 wins= 52.86% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2               Linear-standard-5 wins= 62.86% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2                 OneLaneIsEnough wins= 41.43% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2            ReinforcedGreediness wins= 18.57% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2                 Tree-baseline-1 wins= 70.00% errs=  0.00% alls=35
Linear-from-Linear-standard-1-2                 Tree-baseline-2 wins= 79.71% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                 Tree-baseline-3 wins= 73.91% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                 Tree-baseline-4 wins= 76.81% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                 Tree-baseline-5 wins= 71.01% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2   Tree-from-Linear-standard-1-1 wins= 63.64% errs=  0.00% alls=33
Linear-from-Linear-standard-1-2   Tree-from-Linear-standard-1-2 wins= 60.61% errs=  0.00% alls=33
Linear-from-Linear-standard-1-2   Tree-from-Linear-standard-2-1 wins= 46.97% errs=  0.00% alls=33
Linear-from-Linear-standard-1-2   Tree-from-Linear-standard-2-2 wins= 48.48% errs=  0.00% alls=33
Linear-from-Linear-standard-1-2   Tree-from-Linear-standard-3-1 wins= 45.45% errs=  0.00% alls=33
Linear-from-Linear-standard-1-2   Tree-from-Linear-standard-3-2 wins= 53.03% errs=  0.00% alls=33
Linear-from-Linear-standard-1-2   Tree-from-Linear-standard-4-1 wins= 40.91% errs=  0.00% alls=33
Linear-from-Linear-standard-1-2   Tree-from-Linear-standard-4-2 wins= 53.03% errs=  0.00% alls=33
Linear-from-Linear-standard-1-2                 Tree-frombest-1 wins= 49.28% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                 Tree-frombest-2 wins= 73.91% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                 Tree-frombest-3 wins= 68.12% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                 Tree-frombest-4 wins= 60.87% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                 Tree-frombest-5 wins= 68.12% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                 Tree-standard-1 wins= 54.41% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                 Tree-standard-2 wins= 55.88% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                 Tree-standard-3 wins= 91.18% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                 Tree-standard-4 wins= 54.41% errs=  0.00% alls=34
Linear-from-Linear-standard-1-2                 Tree-standard-5 wins= 57.35% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1                       Baseline1 wins= 84.29% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1                       Baseline2 wins= 72.86% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-baseline-1 wins= 72.86% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-baseline-3 wins= 85.71% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-baseline-4 wins= 87.14% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-baseline-5 wins= 80.00% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-frombest-1 wins= 64.29% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-frombest-2 wins= 44.29% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-frombest-3 wins= 72.86% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-frombest-4 wins= 64.29% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-frombest-5 wins= 60.00% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-standard-1 wins= 61.43% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-standard-2 wins= 44.29% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-standard-3 wins= 75.71% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-standard-4 wins= 64.29% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1           BinaryTree-standard-5 wins= 60.00% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1                            Chad wins= 12.86% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1                            Coac wins= 15.71% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-baseline-1 wins= 77.14% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-baseline-2 wins= 77.14% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-baseline-4 wins= 72.86% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-baseline-5 wins= 62.86% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1 Linear-from-Linear-standard-1-1 wins= 47.06% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1 Linear-from-Linear-standard-1-2 wins= 36.76% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1 Linear-from-Linear-standard-2-2 wins= 44.12% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1 Linear-from-Linear-standard-3-1 wins= 47.06% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1 Linear-from-Linear-standard-3-2 wins= 70.59% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1 Linear-from-Linear-standard-4-1 wins= 40.30% errs=  0.00% alls=33
Linear-from-Linear-standard-2-1 Linear-from-Linear-standard-4-2 wins= 44.78% errs=  0.00% alls=33
Linear-from-Linear-standard-2-1               Linear-frombest-1 wins= 62.86% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-frombest-2 wins= 65.71% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-frombest-3 wins= 38.57% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-frombest-4 wins= 38.57% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-frombest-5 wins= 62.86% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-standard-1 wins= 58.57% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-standard-2 wins= 60.00% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-standard-3 wins= 50.00% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-standard-4 wins= 47.14% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1               Linear-standard-5 wins= 55.71% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1                 OneLaneIsEnough wins= 40.00% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1            ReinforcedGreediness wins= 27.14% errs=  0.00% alls=35
Linear-from-Linear-standard-2-1                 Tree-baseline-1 wins= 70.00% errs=  1.43% alls=35
Linear-from-Linear-standard-2-1                 Tree-baseline-2 wins= 94.20% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1                 Tree-baseline-3 wins= 71.01% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1                 Tree-baseline-4 wins= 62.32% errs=  1.45% alls=34
Linear-from-Linear-standard-2-1                 Tree-baseline-5 wins= 47.83% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1   Tree-from-Linear-standard-1-1 wins= 39.39% errs=  0.00% alls=33
Linear-from-Linear-standard-2-1   Tree-from-Linear-standard-1-2 wins= 66.67% errs=  0.00% alls=33
Linear-from-Linear-standard-2-1   Tree-from-Linear-standard-2-1 wins= 39.39% errs=  0.00% alls=33
Linear-from-Linear-standard-2-1   Tree-from-Linear-standard-2-2 wins= 30.30% errs=  0.00% alls=33
Linear-from-Linear-standard-2-1   Tree-from-Linear-standard-3-1 wins= 39.39% errs=  0.00% alls=33
Linear-from-Linear-standard-2-1   Tree-from-Linear-standard-3-2 wins= 37.88% errs=  0.00% alls=33
Linear-from-Linear-standard-2-1   Tree-from-Linear-standard-4-1 wins= 27.27% errs=  0.00% alls=33
Linear-from-Linear-standard-2-1   Tree-from-Linear-standard-4-2 wins= 24.24% errs=  0.00% alls=33
Linear-from-Linear-standard-2-1                 Tree-frombest-1 wins= 56.52% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1                 Tree-frombest-2 wins= 65.22% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1                 Tree-frombest-3 wins= 59.42% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1                 Tree-frombest-4 wins= 53.62% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1                 Tree-frombest-5 wins= 66.67% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1                 Tree-standard-1 wins= 41.18% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1                 Tree-standard-2 wins= 33.82% errs=  1.47% alls=34
Linear-from-Linear-standard-2-1                 Tree-standard-3 wins= 88.24% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1                 Tree-standard-4 wins= 45.59% errs=  0.00% alls=34
Linear-from-Linear-standard-2-1                 Tree-standard-5 wins= 70.59% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2                       Baseline1 wins= 80.00% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2                       Baseline2 wins= 64.29% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-baseline-1 wins= 75.71% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-baseline-3 wins= 78.57% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-baseline-4 wins= 80.00% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-baseline-5 wins= 70.00% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-frombest-1 wins= 71.43% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-frombest-2 wins= 41.43% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-frombest-3 wins= 65.71% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-frombest-4 wins= 71.43% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-frombest-5 wins= 67.14% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-standard-1 wins= 55.71% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-standard-2 wins= 32.86% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-standard-3 wins= 70.00% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-standard-4 wins= 68.57% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2           BinaryTree-standard-5 wins= 64.29% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2                            Chad wins= 18.57% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2                            Coac wins=  5.71% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-baseline-1 wins= 64.29% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-baseline-2 wins= 65.71% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-baseline-4 wins= 68.57% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-baseline-5 wins= 68.57% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2 Linear-from-Linear-standard-1-1 wins= 54.41% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2 Linear-from-Linear-standard-1-2 wins= 42.65% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2 Linear-from-Linear-standard-2-1 wins= 55.88% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2 Linear-from-Linear-standard-3-1 wins= 58.82% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2 Linear-from-Linear-standard-3-2 wins= 61.76% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2 Linear-from-Linear-standard-4-1 wins= 38.81% errs=  0.00% alls=33
Linear-from-Linear-standard-2-2 Linear-from-Linear-standard-4-2 wins= 56.72% errs=  0.00% alls=33
Linear-from-Linear-standard-2-2               Linear-frombest-1 wins= 55.71% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-frombest-2 wins= 68.57% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-frombest-3 wins= 52.86% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-frombest-4 wins= 42.86% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-frombest-5 wins= 71.43% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-standard-1 wins= 60.00% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-standard-2 wins= 45.71% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-standard-3 wins= 47.14% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-standard-4 wins= 52.86% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2               Linear-standard-5 wins= 67.14% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2                 OneLaneIsEnough wins= 40.00% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2            ReinforcedGreediness wins= 11.43% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2                 Tree-baseline-1 wins= 74.29% errs=  0.00% alls=35
Linear-from-Linear-standard-2-2                 Tree-baseline-2 wins= 88.41% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2                 Tree-baseline-3 wins= 68.12% errs=  1.45% alls=34
Linear-from-Linear-standard-2-2                 Tree-baseline-4 wins= 68.12% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2                 Tree-baseline-5 wins= 62.32% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2   Tree-from-Linear-standard-1-1 wins= 59.09% errs=  0.00% alls=33
Linear-from-Linear-standard-2-2   Tree-from-Linear-standard-1-2 wins= 59.09% errs=  0.00% alls=33
Linear-from-Linear-standard-2-2   Tree-from-Linear-standard-2-1 wins= 34.85% errs=  0.00% alls=33
Linear-from-Linear-standard-2-2   Tree-from-Linear-standard-2-2 wins= 40.91% errs=  0.00% alls=33
Linear-from-Linear-standard-2-2   Tree-from-Linear-standard-3-1 wins= 46.97% errs=  0.00% alls=33
Linear-from-Linear-standard-2-2   Tree-from-Linear-standard-3-2 wins= 43.94% errs=  0.00% alls=33
Linear-from-Linear-standard-2-2   Tree-from-Linear-standard-4-1 wins= 43.94% errs=  0.00% alls=33
Linear-from-Linear-standard-2-2   Tree-from-Linear-standard-4-2 wins= 42.42% errs=  0.00% alls=33
Linear-from-Linear-standard-2-2                 Tree-frombest-1 wins= 50.72% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2                 Tree-frombest-2 wins= 65.22% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2                 Tree-frombest-3 wins= 75.36% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2                 Tree-frombest-4 wins= 76.81% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2                 Tree-frombest-5 wins= 60.87% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2                 Tree-standard-1 wins= 54.41% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2                 Tree-standard-2 wins= 52.94% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2                 Tree-standard-3 wins= 85.29% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2                 Tree-standard-4 wins= 50.00% errs=  0.00% alls=34
Linear-from-Linear-standard-2-2                 Tree-standard-5 wins= 63.24% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                       Baseline1 wins= 91.43% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1                       Baseline2 wins= 57.14% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-baseline-1 wins= 75.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-baseline-3 wins= 74.29% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-baseline-4 wins= 80.00% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-baseline-5 wins= 84.29% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-frombest-1 wins= 65.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-frombest-2 wins= 37.14% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-frombest-3 wins= 72.86% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-frombest-4 wins= 70.00% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-frombest-5 wins= 61.43% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-standard-1 wins= 52.86% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-standard-2 wins= 37.14% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-standard-3 wins= 72.86% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-standard-4 wins= 67.14% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1           BinaryTree-standard-5 wins= 54.29% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1                            Chad wins= 10.00% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1                            Coac wins=  8.57% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-baseline-1 wins= 70.00% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-baseline-2 wins= 68.57% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-baseline-4 wins= 75.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-baseline-5 wins= 70.00% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1 Linear-from-Linear-standard-1-1 wins= 52.94% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1 Linear-from-Linear-standard-1-2 wins= 48.53% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1 Linear-from-Linear-standard-2-1 wins= 52.94% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1 Linear-from-Linear-standard-2-2 wins= 41.18% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1 Linear-from-Linear-standard-3-2 wins= 61.76% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1 Linear-from-Linear-standard-4-1 wins= 40.30% errs=  0.00% alls=33
Linear-from-Linear-standard-3-1 Linear-from-Linear-standard-4-2 wins= 58.21% errs=  0.00% alls=33
Linear-from-Linear-standard-3-1               Linear-frombest-1 wins= 55.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-frombest-2 wins= 57.14% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-frombest-3 wins= 45.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-frombest-4 wins= 44.29% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-frombest-5 wins= 62.86% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-standard-1 wins= 45.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-standard-2 wins= 57.14% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-standard-3 wins= 51.43% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-standard-4 wins= 35.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1               Linear-standard-5 wins= 61.43% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1                 OneLaneIsEnough wins= 31.43% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1            ReinforcedGreediness wins= 12.86% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1                 Tree-baseline-1 wins= 65.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-1                 Tree-baseline-2 wins= 82.61% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                 Tree-baseline-3 wins= 76.81% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                 Tree-baseline-4 wins= 73.91% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                 Tree-baseline-5 wins= 52.17% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1   Tree-from-Linear-standard-1-1 wins= 54.55% errs=  0.00% alls=33
Linear-from-Linear-standard-3-1   Tree-from-Linear-standard-1-2 wins= 46.97% errs=  0.00% alls=33
Linear-from-Linear-standard-3-1   Tree-from-Linear-standard-2-1 wins= 43.94% errs=  0.00% alls=33
Linear-from-Linear-standard-3-1   Tree-from-Linear-standard-2-2 wins= 39.39% errs=  0.00% alls=33
Linear-from-Linear-standard-3-1   Tree-from-Linear-standard-3-1 wins= 30.30% errs=  0.00% alls=33
Linear-from-Linear-standard-3-1   Tree-from-Linear-standard-3-2 wins= 40.91% errs=  0.00% alls=33
Linear-from-Linear-standard-3-1   Tree-from-Linear-standard-4-1 wins= 28.79% errs=  0.00% alls=33
Linear-from-Linear-standard-3-1   Tree-from-Linear-standard-4-2 wins= 34.85% errs=  0.00% alls=33
Linear-from-Linear-standard-3-1                 Tree-frombest-1 wins= 44.93% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                 Tree-frombest-2 wins= 73.91% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                 Tree-frombest-3 wins= 60.87% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                 Tree-frombest-4 wins= 71.01% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                 Tree-frombest-5 wins= 66.67% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                 Tree-standard-1 wins= 50.00% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                 Tree-standard-2 wins= 47.06% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                 Tree-standard-3 wins= 83.82% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                 Tree-standard-4 wins= 45.59% errs=  0.00% alls=34
Linear-from-Linear-standard-3-1                 Tree-standard-5 wins= 61.76% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                       Baseline1 wins= 81.43% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2                       Baseline2 wins= 64.29% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-baseline-1 wins= 71.43% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-baseline-3 wins= 71.43% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-baseline-4 wins= 85.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-baseline-5 wins= 75.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-frombest-1 wins= 58.57% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-frombest-2 wins= 38.57% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-frombest-3 wins= 61.43% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-frombest-4 wins= 64.29% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-frombest-5 wins= 61.43% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-standard-1 wins= 60.00% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-standard-2 wins= 37.14% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-standard-3 wins= 77.14% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-standard-4 wins= 58.57% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2           BinaryTree-standard-5 wins= 60.00% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2                            Chad wins= 27.14% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2                            Coac wins=  4.29% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-baseline-1 wins= 78.57% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-baseline-2 wins= 65.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-baseline-4 wins= 55.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-baseline-5 wins= 68.57% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2 Linear-from-Linear-standard-1-1 wins= 36.76% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2 Linear-from-Linear-standard-1-2 wins= 29.41% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2 Linear-from-Linear-standard-2-1 wins= 29.41% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2 Linear-from-Linear-standard-2-2 wins= 38.24% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2 Linear-from-Linear-standard-3-1 wins= 38.24% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2 Linear-from-Linear-standard-4-1 wins= 40.30% errs=  0.00% alls=33
Linear-from-Linear-standard-3-2 Linear-from-Linear-standard-4-2 wins= 45.45% errs=  0.00% alls=33
Linear-from-Linear-standard-3-2               Linear-frombest-1 wins= 48.57% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-frombest-2 wins= 60.00% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-frombest-3 wins= 54.29% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-frombest-4 wins= 42.86% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-frombest-5 wins= 70.00% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-standard-1 wins= 58.57% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-standard-2 wins= 58.57% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-standard-3 wins= 44.29% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-standard-4 wins= 50.00% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2               Linear-standard-5 wins= 61.43% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2                 OneLaneIsEnough wins= 42.86% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2            ReinforcedGreediness wins= 15.71% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2                 Tree-baseline-1 wins= 58.57% errs=  0.00% alls=35
Linear-from-Linear-standard-3-2                 Tree-baseline-2 wins= 81.16% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                 Tree-baseline-3 wins= 68.12% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                 Tree-baseline-4 wins= 75.36% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                 Tree-baseline-5 wins= 56.52% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2   Tree-from-Linear-standard-1-1 wins= 54.55% errs=  0.00% alls=33
Linear-from-Linear-standard-3-2   Tree-from-Linear-standard-1-2 wins= 60.61% errs=  0.00% alls=33
Linear-from-Linear-standard-3-2   Tree-from-Linear-standard-2-1 wins= 33.33% errs=  0.00% alls=33
Linear-from-Linear-standard-3-2   Tree-from-Linear-standard-2-2 wins= 36.36% errs=  0.00% alls=33
Linear-from-Linear-standard-3-2   Tree-from-Linear-standard-3-1 wins= 37.88% errs=  0.00% alls=33
Linear-from-Linear-standard-3-2   Tree-from-Linear-standard-3-2 wins= 36.36% errs=  0.00% alls=33
Linear-from-Linear-standard-3-2   Tree-from-Linear-standard-4-1 wins= 33.33% errs=  0.00% alls=33
Linear-from-Linear-standard-3-2   Tree-from-Linear-standard-4-2 wins= 30.30% errs=  0.00% alls=33
Linear-from-Linear-standard-3-2                 Tree-frombest-1 wins= 57.97% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                 Tree-frombest-2 wins= 66.67% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                 Tree-frombest-3 wins= 63.77% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                 Tree-frombest-4 wins= 62.32% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                 Tree-frombest-5 wins= 63.77% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                 Tree-standard-1 wins= 57.35% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                 Tree-standard-2 wins= 27.94% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                 Tree-standard-3 wins= 76.47% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                 Tree-standard-4 wins= 57.35% errs=  0.00% alls=34
Linear-from-Linear-standard-3-2                 Tree-standard-5 wins= 64.71% errs=  1.47% alls=34
Linear-from-Linear-standard-4-1                       Baseline1 wins= 84.29% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1                       Baseline2 wins= 58.57% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-baseline-1 wins= 75.71% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-baseline-3 wins= 84.29% errs=  1.43% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-baseline-4 wins= 90.00% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-baseline-5 wins= 74.29% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-frombest-1 wins= 71.43% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-frombest-2 wins= 44.29% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-frombest-3 wins= 71.43% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-frombest-4 wins= 82.86% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-frombest-5 wins= 70.00% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-standard-1 wins= 52.86% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-standard-2 wins= 58.57% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-standard-3 wins= 82.86% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-standard-4 wins= 64.29% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1           BinaryTree-standard-5 wins= 65.71% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1                            Chad wins= 21.43% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1                            Coac wins= 12.86% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1               Linear-baseline-1 wins= 67.14% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1               Linear-baseline-2 wins= 67.14% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1               Linear-baseline-4 wins= 74.29% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1               Linear-baseline-5 wins= 72.46% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1 Linear-from-Linear-standard-1-1 wins= 49.25% errs=  0.00% alls=33
Linear-from-Linear-standard-4-1 Linear-from-Linear-standard-1-2 wins= 62.69% errs=  0.00% alls=33
Linear-from-Linear-standard-4-1 Linear-from-Linear-standard-2-1 wins= 59.70% errs=  0.00% alls=33
Linear-from-Linear-standard-4-1 Linear-from-Linear-standard-2-2 wins= 61.19% errs=  0.00% alls=33
Linear-from-Linear-standard-4-1 Linear-from-Linear-standard-3-1 wins= 59.70% errs=  0.00% alls=33
Linear-from-Linear-standard-4-1 Linear-from-Linear-standard-3-2 wins= 59.70% errs=  0.00% alls=33
Linear-from-Linear-standard-4-1 Linear-from-Linear-standard-4-2 wins= 50.77% errs=  0.00% alls=32
Linear-from-Linear-standard-4-1               Linear-frombest-1 wins= 65.22% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1               Linear-frombest-2 wins= 82.61% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1               Linear-frombest-3 wins= 60.87% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1               Linear-frombest-4 wins= 60.87% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1               Linear-frombest-5 wins= 71.01% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1               Linear-standard-1 wins= 68.12% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1               Linear-standard-2 wins= 69.57% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1               Linear-standard-3 wins= 57.97% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1               Linear-standard-4 wins= 53.62% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1               Linear-standard-5 wins= 75.36% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1                 OneLaneIsEnough wins= 40.00% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1            ReinforcedGreediness wins= 12.86% errs=  0.00% alls=35
Linear-from-Linear-standard-4-1                 Tree-baseline-1 wins= 86.96% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1                 Tree-baseline-2 wins= 83.82% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1                 Tree-baseline-3 wins= 80.88% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1                 Tree-baseline-4 wins= 73.53% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1                 Tree-baseline-5 wins= 72.06% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1   Tree-from-Linear-standard-1-1 wins= 78.46% errs=  0.00% alls=32
Linear-from-Linear-standard-4-1   Tree-from-Linear-standard-1-2 wins= 60.00% errs=  0.00% alls=32
Linear-from-Linear-standard-4-1   Tree-from-Linear-standard-2-1 wins= 33.85% errs=  0.00% alls=32
Linear-from-Linear-standard-4-1   Tree-from-Linear-standard-2-2 wins= 50.77% errs=  0.00% alls=32
Linear-from-Linear-standard-4-1   Tree-from-Linear-standard-3-1 wins= 46.15% errs=  0.00% alls=32
Linear-from-Linear-standard-4-1   Tree-from-Linear-standard-3-2 wins= 60.00% errs=  0.00% alls=32
Linear-from-Linear-standard-4-1   Tree-from-Linear-standard-4-1 wins= 44.62% errs=  0.00% alls=32
Linear-from-Linear-standard-4-1   Tree-from-Linear-standard-4-2 wins= 49.23% errs=  0.00% alls=32
Linear-from-Linear-standard-4-1                 Tree-frombest-1 wins= 57.35% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1                 Tree-frombest-2 wins= 67.65% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1                 Tree-frombest-3 wins= 67.65% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1                 Tree-frombest-4 wins= 70.59% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1                 Tree-frombest-5 wins= 72.06% errs=  0.00% alls=34
Linear-from-Linear-standard-4-1                 Tree-standard-1 wins= 73.13% errs=  0.00% alls=33
Linear-from-Linear-standard-4-1                 Tree-standard-2 wins= 56.72% errs=  0.00% alls=33
Linear-from-Linear-standard-4-1                 Tree-standard-3 wins= 86.57% errs=  0.00% alls=33
Linear-from-Linear-standard-4-1                 Tree-standard-4 wins= 59.70% errs=  0.00% alls=33
Linear-from-Linear-standard-4-1                 Tree-standard-5 wins= 71.64% errs=  0.00% alls=33
Linear-from-Linear-standard-4-2                       Baseline1 wins= 75.36% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                       Baseline2 wins= 50.72% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-baseline-1 wins= 76.81% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-baseline-3 wins= 75.36% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-baseline-4 wins= 68.12% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-baseline-5 wins= 62.32% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-frombest-1 wins= 71.01% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-frombest-2 wins= 37.68% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-frombest-3 wins= 68.12% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-frombest-4 wins= 71.01% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-frombest-5 wins= 55.07% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-standard-1 wins= 63.77% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-standard-2 wins= 53.62% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-standard-3 wins= 76.81% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-standard-4 wins= 57.97% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2           BinaryTree-standard-5 wins= 52.17% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                            Chad wins= 15.94% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                            Coac wins=  5.80% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-baseline-1 wins= 63.77% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-baseline-2 wins= 73.91% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-baseline-4 wins= 68.12% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-baseline-5 wins= 68.12% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2 Linear-from-Linear-standard-1-1 wins= 44.78% errs=  0.00% alls=33
Linear-from-Linear-standard-4-2 Linear-from-Linear-standard-1-2 wins= 47.76% errs=  0.00% alls=33
Linear-from-Linear-standard-4-2 Linear-from-Linear-standard-2-1 wins= 55.22% errs=  0.00% alls=33
Linear-from-Linear-standard-4-2 Linear-from-Linear-standard-2-2 wins= 43.28% errs=  0.00% alls=33
Linear-from-Linear-standard-4-2 Linear-from-Linear-standard-3-1 wins= 41.79% errs=  0.00% alls=33
Linear-from-Linear-standard-4-2 Linear-from-Linear-standard-3-2 wins= 54.55% errs=  0.00% alls=33
Linear-from-Linear-standard-4-2 Linear-from-Linear-standard-4-1 wins= 49.23% errs=  0.00% alls=32
Linear-from-Linear-standard-4-2               Linear-frombest-1 wins= 46.38% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-frombest-2 wins= 62.32% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-frombest-3 wins= 53.62% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-frombest-4 wins= 47.83% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-frombest-5 wins= 59.42% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-standard-1 wins= 52.17% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-standard-2 wins= 52.17% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-standard-3 wins= 44.93% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-standard-4 wins= 55.07% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2               Linear-standard-5 wins= 62.32% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                 OneLaneIsEnough wins= 43.48% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2            ReinforcedGreediness wins= 20.29% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                 Tree-baseline-1 wins= 66.67% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                 Tree-baseline-2 wins= 82.35% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                 Tree-baseline-3 wins= 72.06% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                 Tree-baseline-4 wins= 69.12% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                 Tree-baseline-5 wins= 57.35% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2   Tree-from-Linear-standard-1-1 wins= 65.62% errs=  0.00% alls=32
Linear-from-Linear-standard-4-2   Tree-from-Linear-standard-1-2 wins= 43.75% errs=  0.00% alls=32
Linear-from-Linear-standard-4-2   Tree-from-Linear-standard-2-1 wins= 35.94% errs=  0.00% alls=32
Linear-from-Linear-standard-4-2   Tree-from-Linear-standard-2-2 wins= 45.31% errs=  0.00% alls=32
Linear-from-Linear-standard-4-2   Tree-from-Linear-standard-3-1 wins= 42.19% errs=  0.00% alls=32
Linear-from-Linear-standard-4-2   Tree-from-Linear-standard-3-2 wins= 40.62% errs=  0.00% alls=32
Linear-from-Linear-standard-4-2   Tree-from-Linear-standard-4-1 wins= 40.62% errs=  0.00% alls=32
Linear-from-Linear-standard-4-2   Tree-from-Linear-standard-4-2 wins= 42.19% errs=  0.00% alls=32
Linear-from-Linear-standard-4-2                 Tree-frombest-1 wins= 41.18% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                 Tree-frombest-2 wins= 54.41% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                 Tree-frombest-3 wins= 61.76% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                 Tree-frombest-4 wins= 60.29% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                 Tree-frombest-5 wins= 54.41% errs=  0.00% alls=34
Linear-from-Linear-standard-4-2                 Tree-standard-1 wins= 55.22% errs=  0.00% alls=33
Linear-from-Linear-standard-4-2                 Tree-standard-2 wins= 53.73% errs=  0.00% alls=33
Linear-from-Linear-standard-4-2                 Tree-standard-3 wins= 89.55% errs=  0.00% alls=33
Linear-from-Linear-standard-4-2                 Tree-standard-4 wins= 50.75% errs=  0.00% alls=33
Linear-from-Linear-standard-4-2                 Tree-standard-5 wins= 53.73% errs=  0.00% alls=33
              Linear-frombest-1                       Baseline1 wins= 84.72% errs=  0.00% alls=36
              Linear-frombest-1                       Baseline2 wins= 56.94% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-baseline-1 wins= 75.00% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-baseline-3 wins= 68.06% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-baseline-4 wins= 84.72% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-baseline-5 wins= 58.33% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-frombest-1 wins= 51.39% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-frombest-2 wins= 25.00% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-frombest-3 wins= 59.72% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-frombest-4 wins= 55.56% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-frombest-5 wins= 44.44% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-standard-1 wins= 52.78% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-standard-2 wins= 40.28% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-standard-3 wins= 83.33% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-standard-4 wins= 58.33% errs=  0.00% alls=36
              Linear-frombest-1           BinaryTree-standard-5 wins= 56.94% errs=  0.00% alls=36
              Linear-frombest-1                            Chad wins= 13.89% errs=  0.00% alls=36
              Linear-frombest-1                            Coac wins= 12.50% errs=  0.00% alls=36
              Linear-frombest-1               Linear-baseline-1 wins= 65.28% errs=  0.00% alls=36
              Linear-frombest-1               Linear-baseline-2 wins= 51.39% errs=  0.00% alls=36
              Linear-frombest-1               Linear-baseline-4 wins= 61.11% errs=  0.00% alls=36
              Linear-frombest-1               Linear-baseline-5 wins= 54.17% errs=  0.00% alls=36
              Linear-frombest-1 Linear-from-Linear-standard-1-1 wins= 45.71% errs=  0.00% alls=35
              Linear-frombest-1 Linear-from-Linear-standard-1-2 wins= 41.43% errs=  0.00% alls=35
              Linear-frombest-1 Linear-from-Linear-standard-2-1 wins= 37.14% errs=  0.00% alls=35
              Linear-frombest-1 Linear-from-Linear-standard-2-2 wins= 44.29% errs=  0.00% alls=35
              Linear-frombest-1 Linear-from-Linear-standard-3-1 wins= 44.29% errs=  0.00% alls=35
              Linear-frombest-1 Linear-from-Linear-standard-3-2 wins= 51.43% errs=  0.00% alls=35
              Linear-frombest-1 Linear-from-Linear-standard-4-1 wins= 34.78% errs=  0.00% alls=34
              Linear-frombest-1 Linear-from-Linear-standard-4-2 wins= 53.62% errs=  0.00% alls=34
              Linear-frombest-1               Linear-frombest-2 wins= 61.11% errs=  0.00% alls=36
              Linear-frombest-1               Linear-frombest-3 wins= 43.06% errs=  0.00% alls=36
              Linear-frombest-1               Linear-frombest-4 wins= 41.67% errs=  0.00% alls=36
              Linear-frombest-1               Linear-frombest-5 wins= 58.33% errs=  0.00% alls=36
              Linear-frombest-1               Linear-standard-1 wins= 56.94% errs=  0.00% alls=36
              Linear-frombest-1               Linear-standard-2 wins= 48.61% errs=  0.00% alls=36
              Linear-frombest-1               Linear-standard-3 wins= 43.06% errs=  0.00% alls=36
              Linear-frombest-1               Linear-standard-4 wins= 40.28% errs=  0.00% alls=36
              Linear-frombest-1               Linear-standard-5 wins= 62.50% errs=  0.00% alls=36
              Linear-frombest-1                 OneLaneIsEnough wins= 37.50% errs=  0.00% alls=36
              Linear-frombest-1            ReinforcedGreediness wins= 11.11% errs=  0.00% alls=36
              Linear-frombest-1                 Tree-baseline-1 wins= 62.50% errs=  0.00% alls=36
              Linear-frombest-1                 Tree-baseline-2 wins= 86.11% errs=  0.00% alls=36
              Linear-frombest-1                 Tree-baseline-3 wins= 64.79% errs=  0.00% alls=35
              Linear-frombest-1                 Tree-baseline-4 wins= 63.38% errs=  0.00% alls=35
              Linear-frombest-1                 Tree-baseline-5 wins= 49.30% errs=  0.00% alls=35
              Linear-frombest-1   Tree-from-Linear-standard-1-1 wins= 50.00% errs=  0.00% alls=34
              Linear-frombest-1   Tree-from-Linear-standard-1-2 wins= 42.65% errs=  0.00% alls=34
              Linear-frombest-1   Tree-from-Linear-standard-2-1 wins= 33.82% errs=  0.00% alls=34
              Linear-frombest-1   Tree-from-Linear-standard-2-2 wins= 32.35% errs=  0.00% alls=34
              Linear-frombest-1   Tree-from-Linear-standard-3-1 wins= 35.29% errs=  0.00% alls=34
              Linear-frombest-1   Tree-from-Linear-standard-3-2 wins= 54.41% errs=  0.00% alls=34
              Linear-frombest-1   Tree-from-Linear-standard-4-1 wins= 30.88% errs=  0.00% alls=34
              Linear-frombest-1   Tree-from-Linear-standard-4-2 wins= 32.35% errs=  0.00% alls=34
              Linear-frombest-1                 Tree-frombest-1 wins= 49.30% errs=  0.00% alls=35
              Linear-frombest-1                 Tree-frombest-2 wins= 61.97% errs=  0.00% alls=35
              Linear-frombest-1                 Tree-frombest-3 wins= 53.52% errs=  0.00% alls=35
              Linear-frombest-1                 Tree-frombest-4 wins= 61.97% errs=  0.00% alls=35
              Linear-frombest-1                 Tree-frombest-5 wins= 52.11% errs=  0.00% alls=35
              Linear-frombest-1                 Tree-standard-1 wins= 58.57% errs=  0.00% alls=35
              Linear-frombest-1                 Tree-standard-2 wins= 41.43% errs=  0.00% alls=35
              Linear-frombest-1                 Tree-standard-3 wins= 84.29% errs=  0.00% alls=35
              Linear-frombest-1                 Tree-standard-4 wins= 58.57% errs=  0.00% alls=35
              Linear-frombest-1                 Tree-standard-5 wins= 74.29% errs=  0.00% alls=35
              Linear-frombest-2                       Baseline1 wins= 69.44% errs=  0.00% alls=36
              Linear-frombest-2                       Baseline2 wins= 50.00% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-baseline-1 wins= 54.17% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-baseline-3 wins= 61.11% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-baseline-4 wins= 73.61% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-baseline-5 wins= 58.33% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-frombest-1 wins= 58.33% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-frombest-2 wins= 36.11% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-frombest-3 wins= 44.44% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-frombest-4 wins= 52.78% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-frombest-5 wins= 45.83% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-standard-1 wins= 45.83% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-standard-2 wins= 38.89% errs=  1.39% alls=36
              Linear-frombest-2           BinaryTree-standard-3 wins= 66.67% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-standard-4 wins= 50.00% errs=  0.00% alls=36
              Linear-frombest-2           BinaryTree-standard-5 wins= 31.94% errs=  0.00% alls=36
              Linear-frombest-2                            Chad wins= 15.28% errs=  0.00% alls=36
              Linear-frombest-2                            Coac wins=  6.94% errs=  0.00% alls=36
              Linear-frombest-2               Linear-baseline-1 wins= 41.67% errs=  0.00% alls=36
              Linear-frombest-2               Linear-baseline-2 wins= 50.00% errs=  0.00% alls=36
              Linear-frombest-2               Linear-baseline-4 wins= 48.61% errs=  0.00% alls=36
              Linear-frombest-2               Linear-baseline-5 wins= 41.67% errs=  0.00% alls=36
              Linear-frombest-2 Linear-from-Linear-standard-1-1 wins= 38.57% errs=  0.00% alls=35
              Linear-frombest-2 Linear-from-Linear-standard-1-2 wins= 31.43% errs=  0.00% alls=35
              Linear-frombest-2 Linear-from-Linear-standard-2-1 wins= 34.29% errs=  0.00% alls=35
              Linear-frombest-2 Linear-from-Linear-standard-2-2 wins= 31.43% errs=  0.00% alls=35
              Linear-frombest-2 Linear-from-Linear-standard-3-1 wins= 42.86% errs=  0.00% alls=35
              Linear-frombest-2 Linear-from-Linear-standard-3-2 wins= 40.00% errs=  0.00% alls=35
              Linear-frombest-2 Linear-from-Linear-standard-4-1 wins= 17.39% errs=  0.00% alls=34
              Linear-frombest-2 Linear-from-Linear-standard-4-2 wins= 37.68% errs=  0.00% alls=34
              Linear-frombest-2               Linear-frombest-1 wins= 38.89% errs=  0.00% alls=36
              Linear-frombest-2               Linear-frombest-3 wins= 45.83% errs=  0.00% alls=36
              Linear-frombest-2               Linear-frombest-4 wins= 31.94% errs=  0.00% alls=36
              Linear-frombest-2               Linear-frombest-5 wins= 52.78% errs=  0.00% alls=36
              Linear-frombest-2               Linear-standard-1 wins= 31.94% errs=  0.00% alls=36
              Linear-frombest-2               Linear-standard-2 wins= 36.11% errs=  0.00% alls=36
              Linear-frombest-2               Linear-standard-3 wins= 36.11% errs=  0.00% alls=36
              Linear-frombest-2               Linear-standard-4 wins= 41.67% errs=  0.00% alls=36
              Linear-frombest-2               Linear-standard-5 wins= 44.44% errs=  0.00% alls=36
              Linear-frombest-2                 OneLaneIsEnough wins= 34.72% errs=  0.00% alls=36
              Linear-frombest-2            ReinforcedGreediness wins=  9.72% errs=  0.00% alls=36
              Linear-frombest-2                 Tree-baseline-1 wins= 48.61% errs=  0.00% alls=36
              Linear-frombest-2                 Tree-baseline-2 wins= 64.79% errs=  0.00% alls=35
              Linear-frombest-2                 Tree-baseline-3 wins= 50.70% errs=  0.00% alls=35
              Linear-frombest-2                 Tree-baseline-4 wins= 53.52% errs=  0.00% alls=35
              Linear-frombest-2                 Tree-baseline-5 wins= 39.44% errs=  0.00% alls=35
              Linear-frombest-2   Tree-from-Linear-standard-1-1 wins= 38.24% errs=  0.00% alls=34
              Linear-frombest-2   Tree-from-Linear-standard-1-2 wins= 36.76% errs=  0.00% alls=34
              Linear-frombest-2   Tree-from-Linear-standard-2-1 wins= 30.88% errs=  0.00% alls=34
              Linear-frombest-2   Tree-from-Linear-standard-2-2 wins= 29.41% errs=  0.00% alls=34
              Linear-frombest-2   Tree-from-Linear-standard-3-1 wins= 23.53% errs=  0.00% alls=34
              Linear-frombest-2   Tree-from-Linear-standard-3-2 wins= 30.88% errs=  0.00% alls=34
              Linear-frombest-2   Tree-from-Linear-standard-4-1 wins= 27.94% errs=  0.00% alls=34
              Linear-frombest-2   Tree-from-Linear-standard-4-2 wins= 20.59% errs=  0.00% alls=34
              Linear-frombest-2                 Tree-frombest-1 wins= 36.62% errs=  0.00% alls=35
              Linear-frombest-2                 Tree-frombest-2 wins= 57.75% errs=  0.00% alls=35
              Linear-frombest-2                 Tree-frombest-3 wins= 47.89% errs=  0.00% alls=35
              Linear-frombest-2                 Tree-frombest-4 wins= 50.70% errs=  0.00% alls=35
              Linear-frombest-2                 Tree-frombest-5 wins= 43.66% errs=  0.00% alls=35
              Linear-frombest-2                 Tree-standard-1 wins= 37.14% errs=  0.00% alls=35
              Linear-frombest-2                 Tree-standard-2 wins= 37.14% errs=  0.00% alls=35
              Linear-frombest-2                 Tree-standard-3 wins= 78.57% errs=  0.00% alls=35
              Linear-frombest-2                 Tree-standard-4 wins= 38.57% errs=  0.00% alls=35
              Linear-frombest-2                 Tree-standard-5 wins= 51.43% errs=  0.00% alls=35
              Linear-frombest-3                       Baseline1 wins= 73.61% errs=  0.00% alls=36
              Linear-frombest-3                       Baseline2 wins= 47.22% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-baseline-1 wins= 59.72% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-baseline-3 wins= 70.83% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-baseline-4 wins= 76.39% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-baseline-5 wins= 54.17% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-frombest-1 wins= 61.11% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-frombest-2 wins= 41.67% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-frombest-3 wins= 63.89% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-frombest-4 wins= 54.17% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-frombest-5 wins= 59.72% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-standard-1 wins= 52.78% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-standard-2 wins= 51.39% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-standard-3 wins= 56.94% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-standard-4 wins= 54.17% errs=  0.00% alls=36
              Linear-frombest-3           BinaryTree-standard-5 wins= 31.94% errs=  0.00% alls=36
              Linear-frombest-3                            Chad wins= 15.28% errs=  0.00% alls=36
              Linear-frombest-3                            Coac wins= 11.11% errs=  0.00% alls=36
              Linear-frombest-3               Linear-baseline-1 wins= 59.72% errs=  0.00% alls=36
              Linear-frombest-3               Linear-baseline-2 wins= 47.22% errs=  0.00% alls=36
              Linear-frombest-3               Linear-baseline-4 wins= 54.17% errs=  0.00% alls=36
              Linear-frombest-3               Linear-baseline-5 wins= 55.56% errs=  0.00% alls=36
              Linear-frombest-3 Linear-from-Linear-standard-1-1 wins= 60.00% errs=  0.00% alls=35
              Linear-frombest-3 Linear-from-Linear-standard-1-2 wins= 41.43% errs=  0.00% alls=35
              Linear-frombest-3 Linear-from-Linear-standard-2-1 wins= 61.43% errs=  0.00% alls=35
              Linear-frombest-3 Linear-from-Linear-standard-2-2 wins= 47.14% errs=  0.00% alls=35
              Linear-frombest-3 Linear-from-Linear-standard-3-1 wins= 54.29% errs=  0.00% alls=35
              Linear-frombest-3 Linear-from-Linear-standard-3-2 wins= 45.71% errs=  0.00% alls=35
              Linear-frombest-3 Linear-from-Linear-standard-4-1 wins= 39.13% errs=  0.00% alls=34
              Linear-frombest-3 Linear-from-Linear-standard-4-2 wins= 46.38% errs=  0.00% alls=34
              Linear-frombest-3               Linear-frombest-1 wins= 56.94% errs=  0.00% alls=36
              Linear-frombest-3               Linear-frombest-2 wins= 54.17% errs=  0.00% alls=36
              Linear-frombest-3               Linear-frombest-4 wins= 27.78% errs=  0.00% alls=36
              Linear-frombest-3               Linear-frombest-5 wins= 62.50% errs=  0.00% alls=36
              Linear-frombest-3               Linear-standard-1 wins= 50.00% errs=  0.00% alls=36
              Linear-frombest-3               Linear-standard-2 wins= 56.94% errs=  0.00% alls=36
              Linear-frombest-3               Linear-standard-3 wins= 48.61% errs=  0.00% alls=36
              Linear-frombest-3               Linear-standard-4 wins= 37.50% errs=  0.00% alls=36
              Linear-frombest-3               Linear-standard-5 wins= 59.72% errs=  0.00% alls=36
              Linear-frombest-3                 OneLaneIsEnough wins= 40.28% errs=  0.00% alls=36
              Linear-frombest-3            ReinforcedGreediness wins= 12.50% errs=  0.00% alls=36
              Linear-frombest-3                 Tree-baseline-1 wins= 62.50% errs=  0.00% alls=36
              Linear-frombest-3                 Tree-baseline-2 wins= 73.24% errs=  0.00% alls=35
              Linear-frombest-3                 Tree-baseline-3 wins= 69.01% errs=  1.41% alls=35
              Linear-frombest-3                 Tree-baseline-4 wins= 54.93% errs=  0.00% alls=35
              Linear-frombest-3                 Tree-baseline-5 wins= 69.01% errs=  0.00% alls=35
              Linear-frombest-3   Tree-from-Linear-standard-1-1 wins= 45.59% errs=  0.00% alls=34
              Linear-frombest-3   Tree-from-Linear-standard-1-2 wins= 47.06% errs=  0.00% alls=34
              Linear-frombest-3   Tree-from-Linear-standard-2-1 wins= 44.12% errs=  0.00% alls=34
              Linear-frombest-3   Tree-from-Linear-standard-2-2 wins= 36.76% errs=  0.00% alls=34
              Linear-frombest-3   Tree-from-Linear-standard-3-1 wins= 38.24% errs=  0.00% alls=34
              Linear-frombest-3   Tree-from-Linear-standard-3-2 wins= 48.53% errs=  0.00% alls=34
              Linear-frombest-3   Tree-from-Linear-standard-4-1 wins= 42.65% errs=  0.00% alls=34
              Linear-frombest-3   Tree-from-Linear-standard-4-2 wins= 44.12% errs=  0.00% alls=34
              Linear-frombest-3                 Tree-frombest-1 wins= 49.30% errs=  0.00% alls=35
              Linear-frombest-3                 Tree-frombest-2 wins= 66.20% errs=  0.00% alls=35
              Linear-frombest-3                 Tree-frombest-3 wins= 52.11% errs=  0.00% alls=35
              Linear-frombest-3                 Tree-frombest-4 wins= 50.70% errs=  1.41% alls=35
              Linear-frombest-3                 Tree-frombest-5 wins= 54.93% errs=  1.41% alls=35
              Linear-frombest-3                 Tree-standard-1 wins= 47.14% errs=  0.00% alls=35
              Linear-frombest-3                 Tree-standard-2 wins= 51.43% errs=  0.00% alls=35
              Linear-frombest-3                 Tree-standard-3 wins= 77.14% errs=  0.00% alls=35
              Linear-frombest-3                 Tree-standard-4 wins= 41.43% errs=  0.00% alls=35
              Linear-frombest-3                 Tree-standard-5 wins= 50.00% errs=  0.00% alls=35
              Linear-frombest-4                       Baseline1 wins= 75.00% errs=  0.00% alls=36
              Linear-frombest-4                       Baseline2 wins= 52.78% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-baseline-1 wins= 62.50% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-baseline-3 wins= 76.39% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-baseline-4 wins= 87.50% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-baseline-5 wins= 65.28% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-frombest-1 wins= 77.78% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-frombest-2 wins= 38.89% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-frombest-3 wins= 72.22% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-frombest-4 wins= 70.83% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-frombest-5 wins= 68.06% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-standard-1 wins= 62.50% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-standard-2 wins= 66.67% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-standard-3 wins= 80.56% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-standard-4 wins= 75.00% errs=  0.00% alls=36
              Linear-frombest-4           BinaryTree-standard-5 wins= 73.61% errs=  0.00% alls=36
              Linear-frombest-4                            Chad wins= 15.28% errs=  0.00% alls=36
              Linear-frombest-4                            Coac wins= 12.50% errs=  0.00% alls=36
              Linear-frombest-4               Linear-baseline-1 wins= 58.33% errs=  0.00% alls=36
              Linear-frombest-4               Linear-baseline-2 wins= 54.17% errs=  0.00% alls=36
              Linear-frombest-4               Linear-baseline-4 wins= 62.50% errs=  0.00% alls=36
              Linear-frombest-4               Linear-baseline-5 wins= 55.56% errs=  0.00% alls=36
              Linear-frombest-4 Linear-from-Linear-standard-1-1 wins= 50.00% errs=  0.00% alls=35
              Linear-frombest-4 Linear-from-Linear-standard-1-2 wins= 55.71% errs=  0.00% alls=35
              Linear-frombest-4 Linear-from-Linear-standard-2-1 wins= 61.43% errs=  0.00% alls=35
              Linear-frombest-4 Linear-from-Linear-standard-2-2 wins= 57.14% errs=  0.00% alls=35
              Linear-frombest-4 Linear-from-Linear-standard-3-1 wins= 55.71% errs=  0.00% alls=35
              Linear-frombest-4 Linear-from-Linear-standard-3-2 wins= 57.14% errs=  0.00% alls=35
              Linear-frombest-4 Linear-from-Linear-standard-4-1 wins= 39.13% errs=  0.00% alls=34
              Linear-frombest-4 Linear-from-Linear-standard-4-2 wins= 52.17% errs=  0.00% alls=34
              Linear-frombest-4               Linear-frombest-1 wins= 58.33% errs=  0.00% alls=36
              Linear-frombest-4               Linear-frombest-2 wins= 68.06% errs=  0.00% alls=36
              Linear-frombest-4               Linear-frombest-3 wins= 72.22% errs=  0.00% alls=36
              Linear-frombest-4               Linear-frombest-5 wins= 72.22% errs=  0.00% alls=36
              Linear-frombest-4               Linear-standard-1 wins= 65.28% errs=  0.00% alls=36
              Linear-frombest-4               Linear-standard-2 wins= 63.89% errs=  0.00% alls=36
              Linear-frombest-4               Linear-standard-3 wins= 56.94% errs=  0.00% alls=36
              Linear-frombest-4               Linear-standard-4 wins= 54.17% errs=  0.00% alls=36
              Linear-frombest-4               Linear-standard-5 wins= 70.83% errs=  0.00% alls=36
              Linear-frombest-4                 OneLaneIsEnough wins= 47.22% errs=  0.00% alls=36
              Linear-frombest-4            ReinforcedGreediness wins= 13.89% errs=  0.00% alls=36
              Linear-frombest-4                 Tree-baseline-1 wins= 81.94% errs=  0.00% alls=36
              Linear-frombest-4                 Tree-baseline-2 wins= 83.10% errs=  0.00% alls=35
              Linear-frombest-4                 Tree-baseline-3 wins= 74.65% errs=  0.00% alls=35
              Linear-frombest-4                 Tree-baseline-4 wins= 71.83% errs=  0.00% alls=35
              Linear-frombest-4                 Tree-baseline-5 wins= 77.46% errs=  0.00% alls=35
              Linear-frombest-4   Tree-from-Linear-standard-1-1 wins= 73.53% errs=  0.00% alls=34
              Linear-frombest-4   Tree-from-Linear-standard-1-2 wins= 64.71% errs=  0.00% alls=34
              Linear-frombest-4   Tree-from-Linear-standard-2-1 wins= 58.82% errs=  0.00% alls=34
              Linear-frombest-4   Tree-from-Linear-standard-2-2 wins= 50.00% errs=  0.00% alls=34
              Linear-frombest-4   Tree-from-Linear-standard-3-1 wins= 60.29% errs=  0.00% alls=34
              Linear-frombest-4   Tree-from-Linear-standard-3-2 wins= 57.35% errs=  0.00% alls=34
              Linear-frombest-4   Tree-from-Linear-standard-4-1 wins= 41.18% errs=  0.00% alls=34
              Linear-frombest-4   Tree-from-Linear-standard-4-2 wins= 51.47% errs=  0.00% alls=34
              Linear-frombest-4                 Tree-frombest-1 wins= 59.15% errs=  0.00% alls=35
              Linear-frombest-4                 Tree-frombest-2 wins= 57.75% errs=  0.00% alls=35
              Linear-frombest-4                 Tree-frombest-3 wins= 60.56% errs=  0.00% alls=35
              Linear-frombest-4                 Tree-frombest-4 wins= 73.24% errs=  0.00% alls=35
              Linear-frombest-4                 Tree-frombest-5 wins= 64.79% errs=  0.00% alls=35
              Linear-frombest-4                 Tree-standard-1 wins= 60.00% errs=  0.00% alls=35
              Linear-frombest-4                 Tree-standard-2 wins= 64.29% errs=  0.00% alls=35
              Linear-frombest-4                 Tree-standard-3 wins= 87.14% errs=  0.00% alls=35
              Linear-frombest-4                 Tree-standard-4 wins= 68.57% errs=  0.00% alls=35
              Linear-frombest-4                 Tree-standard-5 wins= 80.00% errs=  0.00% alls=35
              Linear-frombest-5                       Baseline1 wins= 50.00% errs=  0.00% alls=36
              Linear-frombest-5                       Baseline2 wins= 50.00% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-baseline-1 wins= 31.94% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-baseline-3 wins= 51.39% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-baseline-4 wins= 58.33% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-baseline-5 wins= 36.11% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-frombest-1 wins= 48.61% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-frombest-2 wins= 25.00% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-frombest-3 wins= 58.33% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-frombest-4 wins= 50.00% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-frombest-5 wins= 40.28% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-standard-1 wins= 48.61% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-standard-2 wins= 33.33% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-standard-3 wins= 59.72% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-standard-4 wins= 54.17% errs=  0.00% alls=36
              Linear-frombest-5           BinaryTree-standard-5 wins= 38.89% errs=  0.00% alls=36
              Linear-frombest-5                            Chad wins=  9.72% errs=  0.00% alls=36
              Linear-frombest-5                            Coac wins=  5.56% errs=  0.00% alls=36
              Linear-frombest-5               Linear-baseline-1 wins= 31.94% errs=  0.00% alls=36
              Linear-frombest-5               Linear-baseline-2 wins= 30.56% errs=  0.00% alls=36
              Linear-frombest-5               Linear-baseline-4 wins= 22.22% errs=  0.00% alls=36
              Linear-frombest-5               Linear-baseline-5 wins= 25.00% errs=  0.00% alls=36
              Linear-frombest-5 Linear-from-Linear-standard-1-1 wins= 32.86% errs=  0.00% alls=35
              Linear-frombest-5 Linear-from-Linear-standard-1-2 wins= 40.00% errs=  0.00% alls=35
              Linear-frombest-5 Linear-from-Linear-standard-2-1 wins= 37.14% errs=  0.00% alls=35
              Linear-frombest-5 Linear-from-Linear-standard-2-2 wins= 28.57% errs=  0.00% alls=35
              Linear-frombest-5 Linear-from-Linear-standard-3-1 wins= 37.14% errs=  0.00% alls=35
              Linear-frombest-5 Linear-from-Linear-standard-3-2 wins= 30.00% errs=  0.00% alls=35
              Linear-frombest-5 Linear-from-Linear-standard-4-1 wins= 28.99% errs=  0.00% alls=34
              Linear-frombest-5 Linear-from-Linear-standard-4-2 wins= 40.58% errs=  0.00% alls=34
              Linear-frombest-5               Linear-frombest-1 wins= 41.67% errs=  0.00% alls=36
              Linear-frombest-5               Linear-frombest-2 wins= 47.22% errs=  0.00% alls=36
              Linear-frombest-5               Linear-frombest-3 wins= 37.50% errs=  0.00% alls=36
              Linear-frombest-5               Linear-frombest-4 wins= 27.78% errs=  0.00% alls=36
              Linear-frombest-5               Linear-standard-1 wins= 33.33% errs=  0.00% alls=36
              Linear-frombest-5               Linear-standard-2 wins= 34.72% errs=  0.00% alls=36
              Linear-frombest-5               Linear-standard-3 wins= 26.39% errs=  0.00% alls=36
              Linear-frombest-5               Linear-standard-4 wins= 22.22% errs=  0.00% alls=36
              Linear-frombest-5               Linear-standard-5 wins= 40.28% errs=  0.00% alls=36
              Linear-frombest-5                 OneLaneIsEnough wins= 40.28% errs=  0.00% alls=36
              Linear-frombest-5            ReinforcedGreediness wins=  6.94% errs=  0.00% alls=36
              Linear-frombest-5                 Tree-baseline-1 wins= 54.17% errs=  0.00% alls=36
              Linear-frombest-5                 Tree-baseline-2 wins= 52.11% errs=  0.00% alls=35
              Linear-frombest-5                 Tree-baseline-3 wins= 52.11% errs=  0.00% alls=35
              Linear-frombest-5                 Tree-baseline-4 wins= 60.56% errs=  0.00% alls=35
              Linear-frombest-5                 Tree-baseline-5 wins= 49.30% errs=  0.00% alls=35
              Linear-frombest-5   Tree-from-Linear-standard-1-1 wins= 39.71% errs=  0.00% alls=34
              Linear-frombest-5   Tree-from-Linear-standard-1-2 wins= 36.76% errs=  0.00% alls=34
              Linear-frombest-5   Tree-from-Linear-standard-2-1 wins= 26.47% errs=  0.00% alls=34
              Linear-frombest-5   Tree-from-Linear-standard-2-2 wins= 32.35% errs=  0.00% alls=34
              Linear-frombest-5   Tree-from-Linear-standard-3-1 wins= 29.41% errs=  0.00% alls=34
              Linear-frombest-5   Tree-from-Linear-standard-3-2 wins= 32.35% errs=  0.00% alls=34
              Linear-frombest-5   Tree-from-Linear-standard-4-1 wins= 25.00% errs=  0.00% alls=34
              Linear-frombest-5   Tree-from-Linear-standard-4-2 wins= 35.29% errs=  0.00% alls=34
              Linear-frombest-5                 Tree-frombest-1 wins= 40.85% errs=  0.00% alls=35
              Linear-frombest-5                 Tree-frombest-2 wins= 36.62% errs=  0.00% alls=35
              Linear-frombest-5                 Tree-frombest-3 wins= 50.70% errs=  0.00% alls=35
              Linear-frombest-5                 Tree-frombest-4 wins= 38.03% errs=  0.00% alls=35
              Linear-frombest-5                 Tree-frombest-5 wins= 52.11% errs=  0.00% alls=35
              Linear-frombest-5                 Tree-standard-1 wins= 35.71% errs=  0.00% alls=35
              Linear-frombest-5                 Tree-standard-2 wins= 35.71% errs=  0.00% alls=35
              Linear-frombest-5                 Tree-standard-3 wins= 52.86% errs=  0.00% alls=35
              Linear-frombest-5                 Tree-standard-4 wins= 41.43% errs=  0.00% alls=35
              Linear-frombest-5                 Tree-standard-5 wins= 48.57% errs=  0.00% alls=35
              Linear-standard-1                       Baseline1 wins= 84.72% errs=  0.00% alls=36
              Linear-standard-1                       Baseline2 wins= 62.50% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-baseline-1 wins= 70.83% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-baseline-3 wins= 76.39% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-baseline-4 wins= 72.22% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-baseline-5 wins= 69.44% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-frombest-1 wins= 72.22% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-frombest-2 wins= 45.83% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-frombest-3 wins= 77.78% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-frombest-4 wins= 75.00% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-frombest-5 wins= 61.11% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-standard-1 wins= 56.94% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-standard-2 wins= 43.06% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-standard-3 wins= 76.39% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-standard-4 wins= 70.83% errs=  0.00% alls=36
              Linear-standard-1           BinaryTree-standard-5 wins= 61.11% errs=  0.00% alls=36
              Linear-standard-1                            Chad wins= 29.17% errs=  0.00% alls=36
              Linear-standard-1                            Coac wins= 11.11% errs=  0.00% alls=36
              Linear-standard-1               Linear-baseline-1 wins= 73.61% errs=  0.00% alls=36
              Linear-standard-1               Linear-baseline-2 wins= 51.39% errs=  0.00% alls=36
              Linear-standard-1               Linear-baseline-4 wins= 68.06% errs=  0.00% alls=36
              Linear-standard-1               Linear-baseline-5 wins= 62.50% errs=  0.00% alls=36
              Linear-standard-1 Linear-from-Linear-standard-1-1 wins= 40.00% errs=  0.00% alls=35
              Linear-standard-1 Linear-from-Linear-standard-1-2 wins= 47.14% errs=  0.00% alls=35
              Linear-standard-1 Linear-from-Linear-standard-2-1 wins= 41.43% errs=  0.00% alls=35
              Linear-standard-1 Linear-from-Linear-standard-2-2 wins= 40.00% errs=  0.00% alls=35
              Linear-standard-1 Linear-from-Linear-standard-3-1 wins= 54.29% errs=  0.00% alls=35
              Linear-standard-1 Linear-from-Linear-standard-3-2 wins= 41.43% errs=  0.00% alls=35
              Linear-standard-1 Linear-from-Linear-standard-4-1 wins= 31.88% errs=  0.00% alls=34
              Linear-standard-1 Linear-from-Linear-standard-4-2 wins= 47.83% errs=  0.00% alls=34
              Linear-standard-1               Linear-frombest-1 wins= 43.06% errs=  0.00% alls=36
              Linear-standard-1               Linear-frombest-2 wins= 68.06% errs=  0.00% alls=36
              Linear-standard-1               Linear-frombest-3 wins= 50.00% errs=  0.00% alls=36
              Linear-standard-1               Linear-frombest-4 wins= 34.72% errs=  0.00% alls=36
              Linear-standard-1               Linear-frombest-5 wins= 66.67% errs=  0.00% alls=36
              Linear-standard-1               Linear-standard-2 wins= 54.17% errs=  0.00% alls=36
              Linear-standard-1               Linear-standard-3 wins= 36.11% errs=  0.00% alls=36
              Linear-standard-1               Linear-standard-4 wins= 37.50% errs=  0.00% alls=36
              Linear-standard-1               Linear-standard-5 wins= 55.56% errs=  0.00% alls=36
              Linear-standard-1                 OneLaneIsEnough wins= 34.72% errs=  0.00% alls=36
              Linear-standard-1            ReinforcedGreediness wins= 15.28% errs=  0.00% alls=36
              Linear-standard-1                 Tree-baseline-1 wins= 65.28% errs=  0.00% alls=36
              Linear-standard-1                 Tree-baseline-2 wins= 92.96% errs=  0.00% alls=35
              Linear-standard-1                 Tree-baseline-3 wins= 76.06% errs=  1.41% alls=35
              Linear-standard-1                 Tree-baseline-4 wins= 70.42% errs=  0.00% alls=35
              Linear-standard-1                 Tree-baseline-5 wins= 46.48% errs=  0.00% alls=35
              Linear-standard-1   Tree-from-Linear-standard-1-1 wins= 69.12% errs=  0.00% alls=34
              Linear-standard-1   Tree-from-Linear-standard-1-2 wins= 52.94% errs=  0.00% alls=34
              Linear-standard-1   Tree-from-Linear-standard-2-1 wins= 44.12% errs=  0.00% alls=34
              Linear-standard-1   Tree-from-Linear-standard-2-2 wins= 29.41% errs=  0.00% alls=34
              Linear-standard-1   Tree-from-Linear-standard-3-1 wins= 32.35% errs=  0.00% alls=34
              Linear-standard-1   Tree-from-Linear-standard-3-2 wins= 45.59% errs=  0.00% alls=34
              Linear-standard-1   Tree-from-Linear-standard-4-1 wins= 36.76% errs=  0.00% alls=34
              Linear-standard-1   Tree-from-Linear-standard-4-2 wins= 41.18% errs=  0.00% alls=34
              Linear-standard-1                 Tree-frombest-1 wins= 49.30% errs=  0.00% alls=35
              Linear-standard-1                 Tree-frombest-2 wins= 64.79% errs=  0.00% alls=35
              Linear-standard-1                 Tree-frombest-3 wins= 57.75% errs=  0.00% alls=35
              Linear-standard-1                 Tree-frombest-4 wins= 74.65% errs=  0.00% alls=35
              Linear-standard-1                 Tree-frombest-5 wins= 78.87% errs=  0.00% alls=35
              Linear-standard-1                 Tree-standard-1 wins= 65.71% errs=  0.00% alls=35
              Linear-standard-1                 Tree-standard-2 wins= 41.43% errs=  0.00% alls=35
              Linear-standard-1                 Tree-standard-3 wins= 88.57% errs=  0.00% alls=35
              Linear-standard-1                 Tree-standard-4 wins= 64.29% errs=  0.00% alls=35
              Linear-standard-1                 Tree-standard-5 wins= 72.86% errs=  0.00% alls=35
              Linear-standard-2                       Baseline1 wins= 81.94% errs=  0.00% alls=36
              Linear-standard-2                       Baseline2 wins= 68.06% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-baseline-1 wins= 76.39% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-baseline-3 wins= 83.33% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-baseline-4 wins= 77.78% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-baseline-5 wins= 73.61% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-frombest-1 wins= 63.89% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-frombest-2 wins= 34.72% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-frombest-3 wins= 58.33% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-frombest-4 wins= 61.11% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-frombest-5 wins= 56.94% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-standard-1 wins= 45.83% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-standard-2 wins= 38.89% errs=  1.39% alls=36
              Linear-standard-2           BinaryTree-standard-3 wins= 77.78% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-standard-4 wins= 63.89% errs=  0.00% alls=36
              Linear-standard-2           BinaryTree-standard-5 wins= 51.39% errs=  0.00% alls=36
              Linear-standard-2                            Chad wins= 31.94% errs=  0.00% alls=36
              Linear-standard-2                            Coac wins= 11.11% errs=  0.00% alls=36
              Linear-standard-2               Linear-baseline-1 wins= 77.78% errs=  0.00% alls=36
              Linear-standard-2               Linear-baseline-2 wins= 61.11% errs=  0.00% alls=36
              Linear-standard-2               Linear-baseline-4 wins= 68.06% errs=  0.00% alls=36
              Linear-standard-2               Linear-baseline-5 wins= 69.44% errs=  0.00% alls=36
              Linear-standard-2 Linear-from-Linear-standard-1-1 wins= 30.00% errs=  0.00% alls=35
              Linear-standard-2 Linear-from-Linear-standard-1-2 wins= 35.71% errs=  0.00% alls=35
              Linear-standard-2 Linear-from-Linear-standard-2-1 wins= 40.00% errs=  0.00% alls=35
              Linear-standard-2 Linear-from-Linear-standard-2-2 wins= 54.29% errs=  0.00% alls=35
              Linear-standard-2 Linear-from-Linear-standard-3-1 wins= 42.86% errs=  0.00% alls=35
              Linear-standard-2 Linear-from-Linear-standard-3-2 wins= 41.43% errs=  0.00% alls=35
              Linear-standard-2 Linear-from-Linear-standard-4-1 wins= 30.43% errs=  0.00% alls=34
              Linear-standard-2 Linear-from-Linear-standard-4-2 wins= 47.83% errs=  0.00% alls=34
              Linear-standard-2               Linear-frombest-1 wins= 51.39% errs=  0.00% alls=36
              Linear-standard-2               Linear-frombest-2 wins= 63.89% errs=  0.00% alls=36
              Linear-standard-2               Linear-frombest-3 wins= 43.06% errs=  0.00% alls=36
              Linear-standard-2               Linear-frombest-4 wins= 36.11% errs=  0.00% alls=36
              Linear-standard-2               Linear-frombest-5 wins= 65.28% errs=  0.00% alls=36
              Linear-standard-2               Linear-standard-1 wins= 45.83% errs=  0.00% alls=36
              Linear-standard-2               Linear-standard-3 wins= 56.94% errs=  0.00% alls=36
              Linear-standard-2               Linear-standard-4 wins= 36.11% errs=  0.00% alls=36
              Linear-standard-2               Linear-standard-5 wins= 56.94% errs=  0.00% alls=36
              Linear-standard-2                 OneLaneIsEnough wins= 44.44% errs=  0.00% alls=36
              Linear-standard-2            ReinforcedGreediness wins= 15.28% errs=  0.00% alls=36
              Linear-standard-2                 Tree-baseline-1 wins= 68.06% errs=  1.39% alls=36
              Linear-standard-2                 Tree-baseline-2 wins= 85.92% errs=  0.00% alls=35
              Linear-standard-2                 Tree-baseline-3 wins= 69.01% errs=  0.00% alls=35
              Linear-standard-2                 Tree-baseline-4 wins= 66.20% errs=  0.00% alls=35
              Linear-standard-2                 Tree-baseline-5 wins= 63.38% errs=  0.00% alls=35
              Linear-standard-2   Tree-from-Linear-standard-1-1 wins= 51.47% errs=  0.00% alls=34
              Linear-standard-2   Tree-from-Linear-standard-1-2 wins= 57.35% errs=  0.00% alls=34
              Linear-standard-2   Tree-from-Linear-standard-2-1 wins= 48.53% errs=  0.00% alls=34
              Linear-standard-2   Tree-from-Linear-standard-2-2 wins= 30.88% errs=  0.00% alls=34
              Linear-standard-2   Tree-from-Linear-standard-3-1 wins= 27.94% errs=  0.00% alls=34
              Linear-standard-2   Tree-from-Linear-standard-3-2 wins= 44.12% errs=  0.00% alls=34
              Linear-standard-2   Tree-from-Linear-standard-4-1 wins= 22.06% errs=  0.00% alls=34
              Linear-standard-2   Tree-from-Linear-standard-4-2 wins= 27.94% errs=  0.00% alls=34
              Linear-standard-2                 Tree-frombest-1 wins= 50.70% errs=  0.00% alls=35
              Linear-standard-2                 Tree-frombest-2 wins= 74.65% errs=  0.00% alls=35
              Linear-standard-2                 Tree-frombest-3 wins= 67.61% errs=  0.00% alls=35
              Linear-standard-2                 Tree-frombest-4 wins= 53.52% errs=  0.00% alls=35
              Linear-standard-2                 Tree-frombest-5 wins= 74.65% errs=  0.00% alls=35
              Linear-standard-2                 Tree-standard-1 wins= 54.29% errs=  0.00% alls=35
              Linear-standard-2                 Tree-standard-2 wins= 34.29% errs=  0.00% alls=35
              Linear-standard-2                 Tree-standard-3 wins= 77.14% errs=  0.00% alls=35
              Linear-standard-2                 Tree-standard-4 wins= 45.71% errs=  0.00% alls=35
              Linear-standard-2                 Tree-standard-5 wins= 64.29% errs=  0.00% alls=35
              Linear-standard-3                       Baseline1 wins= 86.11% errs=  0.00% alls=36
              Linear-standard-3                       Baseline2 wins= 80.56% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-baseline-1 wins= 73.61% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-baseline-3 wins= 72.22% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-baseline-4 wins= 81.94% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-baseline-5 wins= 68.06% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-frombest-1 wins= 59.72% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-frombest-2 wins= 43.06% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-frombest-3 wins= 66.67% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-frombest-4 wins= 66.67% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-frombest-5 wins= 55.56% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-standard-1 wins= 65.28% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-standard-2 wins= 38.89% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-standard-3 wins= 81.94% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-standard-4 wins= 63.89% errs=  0.00% alls=36
              Linear-standard-3           BinaryTree-standard-5 wins= 69.44% errs=  0.00% alls=36
              Linear-standard-3                            Chad wins= 27.78% errs=  0.00% alls=36
              Linear-standard-3                            Coac wins=  9.72% errs=  0.00% alls=36
              Linear-standard-3               Linear-baseline-1 wins= 66.67% errs=  0.00% alls=36
              Linear-standard-3               Linear-baseline-2 wins= 66.67% errs=  0.00% alls=36
              Linear-standard-3               Linear-baseline-4 wins= 73.61% errs=  0.00% alls=36
              Linear-standard-3               Linear-baseline-5 wins= 65.28% errs=  0.00% alls=36
              Linear-standard-3 Linear-from-Linear-standard-1-1 wins= 32.86% errs=  0.00% alls=35
              Linear-standard-3 Linear-from-Linear-standard-1-2 wins= 38.57% errs=  0.00% alls=35
              Linear-standard-3 Linear-from-Linear-standard-2-1 wins= 50.00% errs=  0.00% alls=35
              Linear-standard-3 Linear-from-Linear-standard-2-2 wins= 52.86% errs=  0.00% alls=35
              Linear-standard-3 Linear-from-Linear-standard-3-1 wins= 48.57% errs=  0.00% alls=35
              Linear-standard-3 Linear-from-Linear-standard-3-2 wins= 55.71% errs=  0.00% alls=35
              Linear-standard-3 Linear-from-Linear-standard-4-1 wins= 42.03% errs=  0.00% alls=34
              Linear-standard-3 Linear-from-Linear-standard-4-2 wins= 55.07% errs=  0.00% alls=34
              Linear-standard-3               Linear-frombest-1 wins= 56.94% errs=  0.00% alls=36
              Linear-standard-3               Linear-frombest-2 wins= 63.89% errs=  0.00% alls=36
              Linear-standard-3               Linear-frombest-3 wins= 51.39% errs=  0.00% alls=36
              Linear-standard-3               Linear-frombest-4 wins= 43.06% errs=  0.00% alls=36
              Linear-standard-3               Linear-frombest-5 wins= 73.61% errs=  0.00% alls=36
              Linear-standard-3               Linear-standard-1 wins= 63.89% errs=  0.00% alls=36
              Linear-standard-3               Linear-standard-2 wins= 43.06% errs=  0.00% alls=36
              Linear-standard-3               Linear-standard-4 wins= 33.33% errs=  0.00% alls=36
              Linear-standard-3               Linear-standard-5 wins= 72.22% errs=  0.00% alls=36
              Linear-standard-3                 OneLaneIsEnough wins= 41.67% errs=  0.00% alls=36
              Linear-standard-3            ReinforcedGreediness wins= 15.28% errs=  0.00% alls=36
              Linear-standard-3                 Tree-baseline-1 wins= 58.33% errs=  0.00% alls=36
              Linear-standard-3                 Tree-baseline-2 wins= 83.10% errs=  0.00% alls=35
              Linear-standard-3                 Tree-baseline-3 wins= 64.79% errs=  0.00% alls=35
              Linear-standard-3                 Tree-baseline-4 wins= 69.01% errs=  0.00% alls=35
              Linear-standard-3                 Tree-baseline-5 wins= 47.89% errs=  0.00% alls=35
              Linear-standard-3   Tree-from-Linear-standard-1-1 wins= 73.53% errs=  0.00% alls=34
              Linear-standard-3   Tree-from-Linear-standard-1-2 wins= 55.88% errs=  0.00% alls=34
              Linear-standard-3   Tree-from-Linear-standard-2-1 wins= 42.65% errs=  0.00% alls=34
              Linear-standard-3   Tree-from-Linear-standard-2-2 wins= 27.94% errs=  0.00% alls=34
              Linear-standard-3   Tree-from-Linear-standard-3-1 wins= 32.35% errs=  0.00% alls=34
              Linear-standard-3   Tree-from-Linear-standard-3-2 wins= 50.00% errs=  0.00% alls=34
              Linear-standard-3   Tree-from-Linear-standard-4-1 wins= 30.88% errs=  0.00% alls=34
              Linear-standard-3   Tree-from-Linear-standard-4-2 wins=  8.82% errs=  0.00% alls=34
              Linear-standard-3                 Tree-frombest-1 wins= 47.89% errs=  0.00% alls=35
              Linear-standard-3                 Tree-frombest-2 wins= 61.97% errs=  0.00% alls=35
              Linear-standard-3                 Tree-frombest-3 wins= 66.20% errs=  0.00% alls=35
              Linear-standard-3                 Tree-frombest-4 wins= 63.38% errs=  0.00% alls=35
              Linear-standard-3                 Tree-frombest-5 wins= 57.75% errs=  0.00% alls=35
              Linear-standard-3                 Tree-standard-1 wins= 48.57% errs=  0.00% alls=35
              Linear-standard-3                 Tree-standard-2 wins= 48.57% errs=  0.00% alls=35
              Linear-standard-3                 Tree-standard-3 wins= 77.14% errs=  0.00% alls=35
              Linear-standard-3                 Tree-standard-4 wins= 71.43% errs=  0.00% alls=35
              Linear-standard-3                 Tree-standard-5 wins= 72.86% errs=  0.00% alls=35
              Linear-standard-4                       Baseline1 wins= 87.50% errs=  0.00% alls=36
              Linear-standard-4                       Baseline2 wins= 68.06% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-baseline-1 wins= 84.72% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-baseline-3 wins= 86.11% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-baseline-4 wins= 88.89% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-baseline-5 wins= 75.00% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-frombest-1 wins= 63.89% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-frombest-2 wins= 47.22% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-frombest-3 wins= 79.17% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-frombest-4 wins= 77.78% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-frombest-5 wins= 72.22% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-standard-1 wins= 69.44% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-standard-2 wins= 40.28% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-standard-3 wins= 84.72% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-standard-4 wins= 70.83% errs=  0.00% alls=36
              Linear-standard-4           BinaryTree-standard-5 wins= 56.94% errs=  0.00% alls=36
              Linear-standard-4                            Chad wins= 27.78% errs=  0.00% alls=36
              Linear-standard-4                            Coac wins=  9.72% errs=  0.00% alls=36
              Linear-standard-4               Linear-baseline-1 wins= 79.17% errs=  0.00% alls=36
              Linear-standard-4               Linear-baseline-2 wins= 69.44% errs=  0.00% alls=36
              Linear-standard-4               Linear-baseline-4 wins= 81.94% errs=  0.00% alls=36
              Linear-standard-4               Linear-baseline-5 wins= 73.61% errs=  0.00% alls=36
              Linear-standard-4 Linear-from-Linear-standard-1-1 wins= 55.71% errs=  0.00% alls=35
              Linear-standard-4 Linear-from-Linear-standard-1-2 wins= 47.14% errs=  0.00% alls=35
              Linear-standard-4 Linear-from-Linear-standard-2-1 wins= 52.86% errs=  0.00% alls=35
              Linear-standard-4 Linear-from-Linear-standard-2-2 wins= 47.14% errs=  0.00% alls=35
              Linear-standard-4 Linear-from-Linear-standard-3-1 wins= 64.29% errs=  0.00% alls=35
              Linear-standard-4 Linear-from-Linear-standard-3-2 wins= 50.00% errs=  0.00% alls=35
              Linear-standard-4 Linear-from-Linear-standard-4-1 wins= 46.38% errs=  0.00% alls=34
              Linear-standard-4 Linear-from-Linear-standard-4-2 wins= 44.93% errs=  0.00% alls=34
              Linear-standard-4               Linear-frombest-1 wins= 59.72% errs=  0.00% alls=36
              Linear-standard-4               Linear-frombest-2 wins= 58.33% errs=  0.00% alls=36
              Linear-standard-4               Linear-frombest-3 wins= 62.50% errs=  0.00% alls=36
              Linear-standard-4               Linear-frombest-4 wins= 45.83% errs=  0.00% alls=36
              Linear-standard-4               Linear-frombest-5 wins= 77.78% errs=  0.00% alls=36
              Linear-standard-4               Linear-standard-1 wins= 62.50% errs=  0.00% alls=36
              Linear-standard-4               Linear-standard-2 wins= 63.89% errs=  0.00% alls=36
              Linear-standard-4               Linear-standard-3 wins= 66.67% errs=  0.00% alls=36
              Linear-standard-4               Linear-standard-5 wins= 68.06% errs=  0.00% alls=36
              Linear-standard-4                 OneLaneIsEnough wins= 43.06% errs=  0.00% alls=36
              Linear-standard-4            ReinforcedGreediness wins= 20.83% errs=  0.00% alls=36
              Linear-standard-4                 Tree-baseline-1 wins= 68.06% errs=  0.00% alls=36
              Linear-standard-4                 Tree-baseline-2 wins= 92.96% errs=  0.00% alls=35
              Linear-standard-4                 Tree-baseline-3 wins= 74.65% errs=  0.00% alls=35
              Linear-standard-4                 Tree-baseline-4 wins= 78.87% errs=  0.00% alls=35
              Linear-standard-4                 Tree-baseline-5 wins= 61.97% errs=  0.00% alls=35
              Linear-standard-4   Tree-from-Linear-standard-1-1 wins= 70.59% errs=  0.00% alls=34
              Linear-standard-4   Tree-from-Linear-standard-1-2 wins= 54.41% errs=  0.00% alls=34
              Linear-standard-4   Tree-from-Linear-standard-2-1 wins= 38.24% errs=  0.00% alls=34
              Linear-standard-4   Tree-from-Linear-standard-2-2 wins= 36.76% errs=  0.00% alls=34
              Linear-standard-4   Tree-from-Linear-standard-3-1 wins= 29.41% errs=  0.00% alls=34
              Linear-standard-4   Tree-from-Linear-standard-3-2 wins= 55.88% errs=  0.00% alls=34
              Linear-standard-4   Tree-from-Linear-standard-4-1 wins= 50.00% errs=  0.00% alls=34
              Linear-standard-4   Tree-from-Linear-standard-4-2 wins= 35.29% errs=  0.00% alls=34
              Linear-standard-4                 Tree-frombest-1 wins= 66.20% errs=  0.00% alls=35
              Linear-standard-4                 Tree-frombest-2 wins= 57.75% errs=  0.00% alls=35
              Linear-standard-4                 Tree-frombest-3 wins= 70.42% errs=  0.00% alls=35
              Linear-standard-4                 Tree-frombest-4 wins= 64.79% errs=  0.00% alls=35
              Linear-standard-4                 Tree-frombest-5 wins= 69.01% errs=  0.00% alls=35
              Linear-standard-4                 Tree-standard-1 wins= 67.14% errs=  0.00% alls=35
              Linear-standard-4                 Tree-standard-2 wins= 57.14% errs=  0.00% alls=35
              Linear-standard-4                 Tree-standard-3 wins= 78.57% errs=  0.00% alls=35
              Linear-standard-4                 Tree-standard-4 wins= 64.29% errs=  0.00% alls=35
              Linear-standard-4                 Tree-standard-5 wins= 61.43% errs=  0.00% alls=35
              Linear-standard-5                       Baseline1 wins= 79.17% errs=  0.00% alls=36
              Linear-standard-5                       Baseline2 wins= 43.06% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-baseline-1 wins= 62.50% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-baseline-3 wins= 56.94% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-baseline-4 wins= 66.67% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-baseline-5 wins= 52.78% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-frombest-1 wins= 66.67% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-frombest-2 wins= 23.61% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-frombest-3 wins= 52.78% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-frombest-4 wins= 59.72% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-frombest-5 wins= 48.61% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-standard-1 wins= 38.89% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-standard-2 wins= 48.61% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-standard-3 wins= 75.00% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-standard-4 wins= 58.33% errs=  0.00% alls=36
              Linear-standard-5           BinaryTree-standard-5 wins= 44.44% errs=  0.00% alls=36
              Linear-standard-5                            Chad wins= 12.50% errs=  0.00% alls=36
              Linear-standard-5                            Coac wins=  4.17% errs=  0.00% alls=36
              Linear-standard-5               Linear-baseline-1 wins= 65.28% errs=  0.00% alls=36
              Linear-standard-5               Linear-baseline-2 wins= 44.44% errs=  0.00% alls=36
              Linear-standard-5               Linear-baseline-4 wins= 62.50% errs=  0.00% alls=36
              Linear-standard-5               Linear-baseline-5 wins= 54.17% errs=  0.00% alls=36
              Linear-standard-5 Linear-from-Linear-standard-1-1 wins= 38.57% errs=  0.00% alls=35
              Linear-standard-5 Linear-from-Linear-standard-1-2 wins= 37.14% errs=  0.00% alls=35
              Linear-standard-5 Linear-from-Linear-standard-2-1 wins= 44.29% errs=  0.00% alls=35
              Linear-standard-5 Linear-from-Linear-standard-2-2 wins= 32.86% errs=  0.00% alls=35
              Linear-standard-5 Linear-from-Linear-standard-3-1 wins= 38.57% errs=  0.00% alls=35
              Linear-standard-5 Linear-from-Linear-standard-3-2 wins= 38.57% errs=  0.00% alls=35
              Linear-standard-5 Linear-from-Linear-standard-4-1 wins= 24.64% errs=  0.00% alls=34
              Linear-standard-5 Linear-from-Linear-standard-4-2 wins= 37.68% errs=  0.00% alls=34
              Linear-standard-5               Linear-frombest-1 wins= 37.50% errs=  0.00% alls=36
              Linear-standard-5               Linear-frombest-2 wins= 55.56% errs=  0.00% alls=36
              Linear-standard-5               Linear-frombest-3 wins= 40.28% errs=  0.00% alls=36
              Linear-standard-5               Linear-frombest-4 wins= 29.17% errs=  0.00% alls=36
              Linear-standard-5               Linear-frombest-5 wins= 59.72% errs=  0.00% alls=36
              Linear-standard-5               Linear-standard-1 wins= 44.44% errs=  0.00% alls=36
              Linear-standard-5               Linear-standard-2 wins= 43.06% errs=  0.00% alls=36
              Linear-standard-5               Linear-standard-3 wins= 27.78% errs=  0.00% alls=36
              Linear-standard-5               Linear-standard-4 wins= 31.94% errs=  0.00% alls=36
              Linear-standard-5                 OneLaneIsEnough wins= 33.33% errs=  0.00% alls=36
              Linear-standard-5            ReinforcedGreediness wins=  9.72% errs=  0.00% alls=36
              Linear-standard-5                 Tree-baseline-1 wins= 51.39% errs=  0.00% alls=36
              Linear-standard-5                 Tree-baseline-2 wins= 73.24% errs=  0.00% alls=35
              Linear-standard-5                 Tree-baseline-3 wins= 50.70% errs=  0.00% alls=35
              Linear-standard-5                 Tree-baseline-4 wins= 46.48% errs=  0.00% alls=35
              Linear-standard-5                 Tree-baseline-5 wins= 42.25% errs=  0.00% alls=35
              Linear-standard-5   Tree-from-Linear-standard-1-1 wins= 54.41% errs=  0.00% alls=34
              Linear-standard-5   Tree-from-Linear-standard-1-2 wins= 44.12% errs=  0.00% alls=34
              Linear-standard-5   Tree-from-Linear-standard-2-1 wins= 23.53% errs=  0.00% alls=34
              Linear-standard-5   Tree-from-Linear-standard-2-2 wins= 33.82% errs=  0.00% alls=34
              Linear-standard-5   Tree-from-Linear-standard-3-1 wins= 33.82% errs=  0.00% alls=34
              Linear-standard-5   Tree-from-Linear-standard-3-2 wins= 36.76% errs=  0.00% alls=34
              Linear-standard-5   Tree-from-Linear-standard-4-1 wins= 33.82% errs=  0.00% alls=34
              Linear-standard-5   Tree-from-Linear-standard-4-2 wins= 27.94% errs=  0.00% alls=34
              Linear-standard-5                 Tree-frombest-1 wins= 39.44% errs=  0.00% alls=35
              Linear-standard-5                 Tree-frombest-2 wins= 61.97% errs=  0.00% alls=35
              Linear-standard-5                 Tree-frombest-3 wins= 57.75% errs=  0.00% alls=35
              Linear-standard-5                 Tree-frombest-4 wins= 56.34% errs=  0.00% alls=35
              Linear-standard-5                 Tree-frombest-5 wins= 54.93% errs=  0.00% alls=35
              Linear-standard-5                 Tree-standard-1 wins= 50.00% errs=  0.00% alls=35
              Linear-standard-5                 Tree-standard-2 wins= 38.57% errs=  1.43% alls=35
              Linear-standard-5                 Tree-standard-3 wins= 81.43% errs=  0.00% alls=35
              Linear-standard-5                 Tree-standard-4 wins= 47.14% errs=  0.00% alls=35
              Linear-standard-5                 Tree-standard-5 wins= 58.57% errs=  0.00% alls=35
                OneLaneIsEnough                       Baseline1 wins= 93.06% errs=  4.17% alls=36
                OneLaneIsEnough                       Baseline2 wins=100.00% errs=  0.00% alls=36
                OneLaneIsEnough           BinaryTree-baseline-1 wins= 50.00% errs=  2.78% alls=36
                OneLaneIsEnough           BinaryTree-baseline-3 wins= 52.78% errs=  0.00% alls=36
                OneLaneIsEnough           BinaryTree-baseline-4 wins= 52.78% errs=  1.39% alls=36
                OneLaneIsEnough           BinaryTree-baseline-5 wins= 59.72% errs=  0.00% alls=36
                OneLaneIsEnough           BinaryTree-frombest-1 wins= 73.61% errs=  1.39% alls=36
                OneLaneIsEnough           BinaryTree-frombest-2 wins= 48.61% errs=  0.00% alls=36
                OneLaneIsEnough           BinaryTree-frombest-3 wins= 62.50% errs=  0.00% alls=36
                OneLaneIsEnough           BinaryTree-frombest-4 wins= 61.11% errs=  1.39% alls=36
                OneLaneIsEnough           BinaryTree-frombest-5 wins= 75.00% errs=  0.00% alls=36
                OneLaneIsEnough           BinaryTree-standard-1 wins= 66.67% errs=  0.00% alls=36
                OneLaneIsEnough           BinaryTree-standard-2 wins= 70.83% errs=  0.00% alls=36
                OneLaneIsEnough           BinaryTree-standard-3 wins= 63.89% errs=  0.00% alls=36
                OneLaneIsEnough           BinaryTree-standard-4 wins= 59.72% errs=  1.39% alls=36
                OneLaneIsEnough           BinaryTree-standard-5 wins= 68.06% errs=  0.00% alls=36
                OneLaneIsEnough                            Chad wins= 40.28% errs=  5.56% alls=36
                OneLaneIsEnough                            Coac wins= 44.44% errs=  1.39% alls=36
                OneLaneIsEnough               Linear-baseline-1 wins= 61.11% errs=  2.78% alls=36
                OneLaneIsEnough               Linear-baseline-2 wins= 47.22% errs=  2.78% alls=36
                OneLaneIsEnough               Linear-baseline-4 wins= 50.00% errs=  5.56% alls=36
                OneLaneIsEnough               Linear-baseline-5 wins= 62.50% errs=  1.39% alls=36
                OneLaneIsEnough Linear-from-Linear-standard-1-1 wins= 64.29% errs=  4.29% alls=35
                OneLaneIsEnough Linear-from-Linear-standard-1-2 wins= 58.57% errs=  0.00% alls=35
                OneLaneIsEnough Linear-from-Linear-standard-2-1 wins= 60.00% errs=  2.86% alls=35
                OneLaneIsEnough Linear-from-Linear-standard-2-2 wins= 60.00% errs=  4.29% alls=35
                OneLaneIsEnough Linear-from-Linear-standard-3-1 wins= 68.57% errs=  2.86% alls=35
                OneLaneIsEnough Linear-from-Linear-standard-3-2 wins= 57.14% errs=  5.71% alls=35
                OneLaneIsEnough Linear-from-Linear-standard-4-1 wins= 60.00% errs=  1.43% alls=35
                OneLaneIsEnough Linear-from-Linear-standard-4-2 wins= 56.52% errs=  2.90% alls=34
                OneLaneIsEnough               Linear-frombest-1 wins= 62.50% errs=  1.39% alls=36
                OneLaneIsEnough               Linear-frombest-2 wins= 65.28% errs=  0.00% alls=36
                OneLaneIsEnough               Linear-frombest-3 wins= 59.72% errs=  0.00% alls=36
                OneLaneIsEnough               Linear-frombest-4 wins= 52.78% errs=  0.00% alls=36
                OneLaneIsEnough               Linear-frombest-5 wins= 59.72% errs=  0.00% alls=36
                OneLaneIsEnough               Linear-standard-1 wins= 65.28% errs=  5.56% alls=36
                OneLaneIsEnough               Linear-standard-2 wins= 55.56% errs=  2.78% alls=36
                OneLaneIsEnough               Linear-standard-3 wins= 58.33% errs=  2.78% alls=36
                OneLaneIsEnough               Linear-standard-4 wins= 56.94% errs=  0.00% alls=36
                OneLaneIsEnough               Linear-standard-5 wins= 66.67% errs=  5.56% alls=36
                OneLaneIsEnough            ReinforcedGreediness wins= 59.72% errs=  5.56% alls=36
                OneLaneIsEnough                 Tree-baseline-1 wins= 69.44% errs=  2.78% alls=36
                OneLaneIsEnough                 Tree-baseline-2 wins= 45.83% errs=  1.39% alls=36
                OneLaneIsEnough                 Tree-baseline-3 wins= 56.34% errs=  1.41% alls=35
                OneLaneIsEnough                 Tree-baseline-4 wins= 57.75% errs=  0.00% alls=35
                OneLaneIsEnough                 Tree-baseline-5 wins= 57.75% errs=  1.41% alls=35
                OneLaneIsEnough   Tree-from-Linear-standard-1-1 wins= 66.18% errs=  0.00% alls=34
                OneLaneIsEnough   Tree-from-Linear-standard-1-2 wins= 58.82% errs=  1.47% alls=34
                OneLaneIsEnough   Tree-from-Linear-standard-2-1 wins= 55.88% errs=  4.41% alls=34
                OneLaneIsEnough   Tree-from-Linear-standard-2-2 wins= 63.24% errs=  1.47% alls=34
                OneLaneIsEnough   Tree-from-Linear-standard-3-1 wins= 61.76% errs=  0.00% alls=34
                OneLaneIsEnough   Tree-from-Linear-standard-3-2 wins= 73.53% errs=  2.94% alls=34
                OneLaneIsEnough   Tree-from-Linear-standard-4-1 wins= 61.76% errs=  0.00% alls=34
                OneLaneIsEnough   Tree-from-Linear-standard-4-2 wins= 64.71% errs=  4.41% alls=34
                OneLaneIsEnough                 Tree-frombest-1 wins= 52.11% errs=  1.41% alls=35
                OneLaneIsEnough                 Tree-frombest-2 wins= 76.06% errs=  2.82% alls=35
                OneLaneIsEnough                 Tree-frombest-3 wins= 73.24% errs=  0.00% alls=35
                OneLaneIsEnough                 Tree-frombest-4 wins= 69.01% errs=  0.00% alls=35
                OneLaneIsEnough                 Tree-frombest-5 wins= 60.56% errs=  1.41% alls=35
                OneLaneIsEnough                 Tree-standard-1 wins= 76.06% errs=  0.00% alls=35
                OneLaneIsEnough                 Tree-standard-2 wins= 57.14% errs=  0.00% alls=35
                OneLaneIsEnough                 Tree-standard-3 wins= 82.86% errs=  2.86% alls=35
                OneLaneIsEnough                 Tree-standard-4 wins= 61.43% errs=  0.00% alls=35
                OneLaneIsEnough                 Tree-standard-5 wins= 60.00% errs=  0.00% alls=35
           ReinforcedGreediness                       Baseline1 wins= 97.22% errs=  0.00% alls=36
           ReinforcedGreediness                       Baseline2 wins= 97.22% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-baseline-1 wins= 86.11% errs=  2.78% alls=36
           ReinforcedGreediness           BinaryTree-baseline-3 wins= 91.67% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-baseline-4 wins= 88.89% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-baseline-5 wins= 88.89% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-frombest-1 wins= 94.44% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-frombest-2 wins= 90.28% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-frombest-3 wins= 94.44% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-frombest-4 wins= 95.83% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-frombest-5 wins= 95.83% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-standard-1 wins= 88.89% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-standard-2 wins= 80.56% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-standard-3 wins= 84.72% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-standard-4 wins= 95.83% errs=  0.00% alls=36
           ReinforcedGreediness           BinaryTree-standard-5 wins= 94.44% errs=  0.00% alls=36
           ReinforcedGreediness                            Chad wins=  0.00% errs=  0.00% alls=36
           ReinforcedGreediness                            Coac wins= 30.56% errs=  0.00% alls=36
           ReinforcedGreediness               Linear-baseline-1 wins= 87.50% errs=  1.39% alls=36
           ReinforcedGreediness               Linear-baseline-2 wins= 93.06% errs=  0.00% alls=36
           ReinforcedGreediness               Linear-baseline-4 wins= 88.89% errs=  0.00% alls=36
           ReinforcedGreediness               Linear-baseline-5 wins= 87.50% errs=  0.00% alls=36
           ReinforcedGreediness Linear-from-Linear-standard-1-1 wins= 81.43% errs=  0.00% alls=35
           ReinforcedGreediness Linear-from-Linear-standard-1-2 wins= 81.43% errs=  0.00% alls=35
           ReinforcedGreediness Linear-from-Linear-standard-2-1 wins= 72.86% errs=  0.00% alls=35
           ReinforcedGreediness Linear-from-Linear-standard-2-2 wins= 88.57% errs=  0.00% alls=35
           ReinforcedGreediness Linear-from-Linear-standard-3-1 wins= 87.14% errs=  0.00% alls=35
           ReinforcedGreediness Linear-from-Linear-standard-3-2 wins= 84.29% errs=  0.00% alls=35
           ReinforcedGreediness Linear-from-Linear-standard-4-1 wins= 87.14% errs=  0.00% alls=35
           ReinforcedGreediness Linear-from-Linear-standard-4-2 wins= 79.71% errs=  0.00% alls=34
           ReinforcedGreediness               Linear-frombest-1 wins= 88.89% errs=  0.00% alls=36
           ReinforcedGreediness               Linear-frombest-2 wins= 90.28% errs=  0.00% alls=36
           ReinforcedGreediness               Linear-frombest-3 wins= 87.50% errs=  0.00% alls=36
           ReinforcedGreediness               Linear-frombest-4 wins= 86.11% errs=  1.39% alls=36
           ReinforcedGreediness               Linear-frombest-5 wins= 93.06% errs=  0.00% alls=36
           ReinforcedGreediness               Linear-standard-1 wins= 84.72% errs=  0.00% alls=36
           ReinforcedGreediness               Linear-standard-2 wins= 84.72% errs=  0.00% alls=36
           ReinforcedGreediness               Linear-standard-3 wins= 84.72% errs=  0.00% alls=36
           ReinforcedGreediness               Linear-standard-4 wins= 79.17% errs=  0.00% alls=36
           ReinforcedGreediness               Linear-standard-5 wins= 90.28% errs=  0.00% alls=36
           ReinforcedGreediness                 OneLaneIsEnough wins= 40.28% errs=  0.00% alls=36
           ReinforcedGreediness                 Tree-baseline-1 wins= 87.50% errs=  0.00% alls=36
           ReinforcedGreediness                 Tree-baseline-2 wins= 98.61% errs=  0.00% alls=36
           ReinforcedGreediness                 Tree-baseline-3 wins= 88.73% errs=  0.00% alls=35
           ReinforcedGreediness                 Tree-baseline-4 wins= 85.92% errs=  0.00% alls=35
           ReinforcedGreediness                 Tree-baseline-5 wins= 84.51% errs=  0.00% alls=35
           ReinforcedGreediness   Tree-from-Linear-standard-1-1 wins= 92.65% errs=  0.00% alls=34
           ReinforcedGreediness   Tree-from-Linear-standard-1-2 wins= 92.65% errs=  0.00% alls=34
           ReinforcedGreediness   Tree-from-Linear-standard-2-1 wins= 79.41% errs=  0.00% alls=34
           ReinforcedGreediness   Tree-from-Linear-standard-2-2 wins= 91.18% errs=  0.00% alls=34
           ReinforcedGreediness   Tree-from-Linear-standard-3-1 wins= 83.82% errs=  0.00% alls=34
           ReinforcedGreediness   Tree-from-Linear-standard-3-2 wins= 83.82% errs=  0.00% alls=34
           ReinforcedGreediness   Tree-from-Linear-standard-4-1 wins= 77.94% errs=  0.00% alls=34
           ReinforcedGreediness   Tree-from-Linear-standard-4-2 wins= 85.29% errs=  0.00% alls=34
           ReinforcedGreediness                 Tree-frombest-1 wins= 87.32% errs=  0.00% alls=35
           ReinforcedGreediness                 Tree-frombest-2 wins= 88.73% errs=  1.41% alls=35
           ReinforcedGreediness                 Tree-frombest-3 wins= 91.55% errs=  0.00% alls=35
           ReinforcedGreediness                 Tree-frombest-4 wins= 91.55% errs=  0.00% alls=35
           ReinforcedGreediness                 Tree-frombest-5 wins= 85.92% errs=  0.00% alls=35
           ReinforcedGreediness                 Tree-standard-1 wins= 90.14% errs=  0.00% alls=35
           ReinforcedGreediness                 Tree-standard-2 wins= 78.57% errs=  0.00% alls=35
           ReinforcedGreediness                 Tree-standard-3 wins= 98.57% errs=  0.00% alls=35
           ReinforcedGreediness                 Tree-standard-4 wins= 94.29% errs=  0.00% alls=35
           ReinforcedGreediness                 Tree-standard-5 wins= 91.43% errs=  0.00% alls=35
                Tree-baseline-1                       Baseline1 wins= 69.44% errs=  0.00% alls=36
                Tree-baseline-1                       Baseline2 wins= 43.06% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-baseline-1 wins= 58.33% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-baseline-3 wins= 30.56% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-baseline-4 wins= 44.44% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-baseline-5 wins= 62.50% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-frombest-1 wins= 41.67% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-frombest-2 wins= 34.72% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-frombest-3 wins= 52.78% errs=  1.39% alls=36
                Tree-baseline-1           BinaryTree-frombest-4 wins= 54.17% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-frombest-5 wins= 43.06% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-standard-1 wins= 31.94% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-standard-2 wins= 25.00% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-standard-3 wins= 56.94% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-standard-4 wins= 34.72% errs=  0.00% alls=36
                Tree-baseline-1           BinaryTree-standard-5 wins= 33.33% errs=  0.00% alls=36
                Tree-baseline-1                            Chad wins= 16.67% errs=  0.00% alls=36
                Tree-baseline-1                            Coac wins=  2.78% errs=  0.00% alls=36
                Tree-baseline-1               Linear-baseline-1 wins= 68.06% errs=  0.00% alls=36
                Tree-baseline-1               Linear-baseline-2 wins= 62.50% errs=  0.00% alls=36
                Tree-baseline-1               Linear-baseline-4 wins= 52.78% errs=  0.00% alls=36
                Tree-baseline-1               Linear-baseline-5 wins= 62.50% errs=  0.00% alls=36
                Tree-baseline-1 Linear-from-Linear-standard-1-1 wins= 35.71% errs=  0.00% alls=35
                Tree-baseline-1 Linear-from-Linear-standard-1-2 wins= 30.00% errs=  0.00% alls=35
                Tree-baseline-1 Linear-from-Linear-standard-2-1 wins= 30.00% errs=  0.00% alls=35
                Tree-baseline-1 Linear-from-Linear-standard-2-2 wins= 25.71% errs=  0.00% alls=35
                Tree-baseline-1 Linear-from-Linear-standard-3-1 wins= 34.29% errs=  0.00% alls=35
                Tree-baseline-1 Linear-from-Linear-standard-3-2 wins= 41.43% errs=  0.00% alls=35
                Tree-baseline-1 Linear-from-Linear-standard-4-1 wins= 13.04% errs=  0.00% alls=34
                Tree-baseline-1 Linear-from-Linear-standard-4-2 wins= 33.33% errs=  0.00% alls=34
                Tree-baseline-1               Linear-frombest-1 wins= 37.50% errs=  0.00% alls=36
                Tree-baseline-1               Linear-frombest-2 wins= 51.39% errs=  0.00% alls=36
                Tree-baseline-1               Linear-frombest-3 wins= 37.50% errs=  0.00% alls=36
                Tree-baseline-1               Linear-frombest-4 wins= 18.06% errs=  0.00% alls=36
                Tree-baseline-1               Linear-frombest-5 wins= 45.83% errs=  0.00% alls=36
                Tree-baseline-1               Linear-standard-1 wins= 34.72% errs=  0.00% alls=36
                Tree-baseline-1               Linear-standard-2 wins= 31.94% errs=  0.00% alls=36
                Tree-baseline-1               Linear-standard-3 wins= 41.67% errs=  0.00% alls=36
                Tree-baseline-1               Linear-standard-4 wins= 31.94% errs=  0.00% alls=36
                Tree-baseline-1               Linear-standard-5 wins= 48.61% errs=  0.00% alls=36
                Tree-baseline-1                 OneLaneIsEnough wins= 30.56% errs=  0.00% alls=36
                Tree-baseline-1            ReinforcedGreediness wins= 12.50% errs=  0.00% alls=36
                Tree-baseline-1                 Tree-baseline-2 wins= 91.55% errs=  0.00% alls=35
                Tree-baseline-1                 Tree-baseline-3 wins= 33.80% errs=  0.00% alls=35
                Tree-baseline-1                 Tree-baseline-4 wins= 38.03% errs=  1.41% alls=35
                Tree-baseline-1                 Tree-baseline-5 wins= 40.85% errs=  0.00% alls=35
                Tree-baseline-1   Tree-from-Linear-standard-1-1 wins= 42.65% errs=  0.00% alls=34
                Tree-baseline-1   Tree-from-Linear-standard-1-2 wins= 33.82% errs=  0.00% alls=34
                Tree-baseline-1   Tree-from-Linear-standard-2-1 wins= 17.65% errs=  0.00% alls=34
                Tree-baseline-1   Tree-from-Linear-standard-2-2 wins= 29.41% errs=  0.00% alls=34
                Tree-baseline-1   Tree-from-Linear-standard-3-1 wins= 25.00% errs=  0.00% alls=34
                Tree-baseline-1   Tree-from-Linear-standard-3-2 wins= 26.47% errs=  0.00% alls=34
                Tree-baseline-1   Tree-from-Linear-standard-4-1 wins= 19.12% errs=  0.00% alls=34
                Tree-baseline-1   Tree-from-Linear-standard-4-2 wins= 13.24% errs=  0.00% alls=34
                Tree-baseline-1                 Tree-frombest-1 wins= 59.15% errs=  0.00% alls=35
                Tree-baseline-1                 Tree-frombest-2 wins= 52.11% errs=  0.00% alls=35
                Tree-baseline-1                 Tree-frombest-3 wins= 52.11% errs=  0.00% alls=35
                Tree-baseline-1                 Tree-frombest-4 wins= 33.80% errs=  0.00% alls=35
                Tree-baseline-1                 Tree-frombest-5 wins= 46.48% errs=  0.00% alls=35
                Tree-baseline-1                 Tree-standard-1 wins= 25.71% errs=  0.00% alls=35
                Tree-baseline-1                 Tree-standard-2 wins= 27.14% errs=  0.00% alls=35
                Tree-baseline-1                 Tree-standard-3 wins= 72.86% errs=  0.00% alls=35
                Tree-baseline-1                 Tree-standard-4 wins= 37.14% errs=  0.00% alls=35
                Tree-baseline-1                 Tree-standard-5 wins= 38.57% errs=  0.00% alls=35
                Tree-baseline-2                       Baseline1 wins= 31.94% errs=  0.00% alls=36
                Tree-baseline-2                       Baseline2 wins= 66.67% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-baseline-1 wins= 31.94% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-baseline-3 wins= 44.44% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-baseline-4 wins= 44.44% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-baseline-5 wins= 31.94% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-frombest-1 wins= 36.11% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-frombest-2 wins= 29.17% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-frombest-3 wins= 38.89% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-frombest-4 wins= 34.72% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-frombest-5 wins= 30.56% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-standard-1 wins= 34.72% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-standard-2 wins= 11.11% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-standard-3 wins= 33.33% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-standard-4 wins= 40.28% errs=  0.00% alls=36
                Tree-baseline-2           BinaryTree-standard-5 wins= 36.11% errs=  0.00% alls=36
                Tree-baseline-2                            Chad wins= 12.50% errs=  0.00% alls=36
                Tree-baseline-2                            Coac wins= 11.11% errs=  0.00% alls=36
                Tree-baseline-2               Linear-baseline-1 wins= 54.17% errs=  0.00% alls=36
                Tree-baseline-2               Linear-baseline-2 wins= 37.50% errs=  0.00% alls=36
                Tree-baseline-2               Linear-baseline-4 wins= 38.89% errs=  0.00% alls=36
                Tree-baseline-2               Linear-baseline-5 wins= 38.89% errs=  0.00% alls=36
                Tree-baseline-2 Linear-from-Linear-standard-1-1 wins= 17.39% errs=  0.00% alls=34
                Tree-baseline-2 Linear-from-Linear-standard-1-2 wins= 20.29% errs=  0.00% alls=34
                Tree-baseline-2 Linear-from-Linear-standard-2-1 wins=  5.80% errs=  0.00% alls=34
                Tree-baseline-2 Linear-from-Linear-standard-2-2 wins= 11.59% errs=  0.00% alls=34
                Tree-baseline-2 Linear-from-Linear-standard-3-1 wins= 17.39% errs=  0.00% alls=34
                Tree-baseline-2 Linear-from-Linear-standard-3-2 wins= 18.84% errs=  0.00% alls=34
                Tree-baseline-2 Linear-from-Linear-standard-4-1 wins= 16.18% errs=  0.00% alls=34
                Tree-baseline-2 Linear-from-Linear-standard-4-2 wins= 17.65% errs=  0.00% alls=34
                Tree-baseline-2               Linear-frombest-1 wins= 13.89% errs=  0.00% alls=36
                Tree-baseline-2               Linear-frombest-2 wins= 35.21% errs=  0.00% alls=35
                Tree-baseline-2               Linear-frombest-3 wins= 26.76% errs=  0.00% alls=35
                Tree-baseline-2               Linear-frombest-4 wins= 16.90% errs=  0.00% alls=35
                Tree-baseline-2               Linear-frombest-5 wins= 47.89% errs=  0.00% alls=35
                Tree-baseline-2               Linear-standard-1 wins=  7.04% errs=  0.00% alls=35
                Tree-baseline-2               Linear-standard-2 wins= 14.08% errs=  0.00% alls=35
                Tree-baseline-2               Linear-standard-3 wins= 16.90% errs=  0.00% alls=35
                Tree-baseline-2               Linear-standard-4 wins=  7.04% errs=  0.00% alls=35
                Tree-baseline-2               Linear-standard-5 wins= 26.76% errs=  0.00% alls=35
                Tree-baseline-2                 OneLaneIsEnough wins= 54.17% errs=  0.00% alls=36
                Tree-baseline-2            ReinforcedGreediness wins=  1.39% errs=  0.00% alls=36
                Tree-baseline-2                 Tree-baseline-1 wins=  8.45% errs=  0.00% alls=35
                Tree-baseline-2                 Tree-baseline-3 wins= 38.57% errs=  0.00% alls=35
                Tree-baseline-2                 Tree-baseline-4 wins= 42.86% errs=  0.00% alls=35
                Tree-baseline-2                 Tree-baseline-5 wins= 22.86% errs=  0.00% alls=35
                Tree-baseline-2   Tree-from-Linear-standard-1-1 wins= 26.87% errs=  0.00% alls=33
                Tree-baseline-2   Tree-from-Linear-standard-1-2 wins= 22.39% errs=  0.00% alls=33
                Tree-baseline-2   Tree-from-Linear-standard-2-1 wins= 14.93% errs=  0.00% alls=33
                Tree-baseline-2   Tree-from-Linear-standard-2-2 wins= 11.94% errs=  0.00% alls=33
                Tree-baseline-2   Tree-from-Linear-standard-3-1 wins= 19.40% errs=  0.00% alls=33
                Tree-baseline-2   Tree-from-Linear-standard-3-2 wins= 25.37% errs=  0.00% alls=33
                Tree-baseline-2   Tree-from-Linear-standard-4-1 wins= 10.45% errs=  0.00% alls=33
                Tree-baseline-2   Tree-from-Linear-standard-4-2 wins=  5.97% errs=  0.00% alls=33
                Tree-baseline-2                 Tree-frombest-1 wins= 40.00% errs=  0.00% alls=35
                Tree-baseline-2                 Tree-frombest-2 wins= 18.57% errs=  0.00% alls=35
                Tree-baseline-2                 Tree-frombest-3 wins= 25.71% errs=  0.00% alls=35
                Tree-baseline-2                 Tree-frombest-4 wins= 22.86% errs=  0.00% alls=35
                Tree-baseline-2                 Tree-frombest-5 wins= 38.57% errs=  0.00% alls=35
                Tree-baseline-2                 Tree-standard-1 wins= 21.74% errs=  0.00% alls=34
                Tree-baseline-2                 Tree-standard-2 wins= 10.14% errs=  0.00% alls=34
                Tree-baseline-2                 Tree-standard-3 wins= 20.29% errs=  0.00% alls=34
                Tree-baseline-2                 Tree-standard-4 wins= 27.54% errs=  0.00% alls=34
                Tree-baseline-2                 Tree-standard-5 wins= 31.88% errs=  0.00% alls=34
                Tree-baseline-3                       Baseline1 wins= 63.38% errs=  0.00% alls=35
                Tree-baseline-3                       Baseline2 wins= 50.70% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-baseline-1 wins= 56.34% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-baseline-3 wins= 59.15% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-baseline-4 wins= 52.11% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-baseline-5 wins= 59.15% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-frombest-1 wins= 40.85% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-frombest-2 wins= 33.80% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-frombest-3 wins= 47.89% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-frombest-4 wins= 49.30% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-frombest-5 wins= 46.48% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-standard-1 wins= 43.66% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-standard-2 wins= 38.03% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-standard-3 wins= 45.07% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-standard-4 wins= 32.39% errs=  0.00% alls=35
                Tree-baseline-3           BinaryTree-standard-5 wins= 26.76% errs=  0.00% alls=35
                Tree-baseline-3                            Chad wins= 12.68% errs=  0.00% alls=35
                Tree-baseline-3                            Coac wins=  7.04% errs=  0.00% alls=35
                Tree-baseline-3               Linear-baseline-1 wins= 49.30% errs=  0.00% alls=35
                Tree-baseline-3               Linear-baseline-2 wins= 53.52% errs=  0.00% alls=35
                Tree-baseline-3               Linear-baseline-4 wins= 45.07% errs=  0.00% alls=35
                Tree-baseline-3               Linear-baseline-5 wins= 52.11% errs=  0.00% alls=35
                Tree-baseline-3 Linear-from-Linear-standard-1-1 wins= 20.29% errs=  0.00% alls=34
                Tree-baseline-3 Linear-from-Linear-standard-1-2 wins= 26.09% errs=  0.00% alls=34
                Tree-baseline-3 Linear-from-Linear-standard-2-1 wins= 28.99% errs=  0.00% alls=34
                Tree-baseline-3 Linear-from-Linear-standard-2-2 wins= 31.88% errs=  0.00% alls=34
                Tree-baseline-3 Linear-from-Linear-standard-3-1 wins= 23.19% errs=  0.00% alls=34
                Tree-baseline-3 Linear-from-Linear-standard-3-2 wins= 31.88% errs=  0.00% alls=34
                Tree-baseline-3 Linear-from-Linear-standard-4-1 wins= 19.12% errs=  0.00% alls=34
                Tree-baseline-3 Linear-from-Linear-standard-4-2 wins= 27.94% errs=  0.00% alls=34
                Tree-baseline-3               Linear-frombest-1 wins= 35.21% errs=  0.00% alls=35
                Tree-baseline-3               Linear-frombest-2 wins= 49.30% errs=  0.00% alls=35
                Tree-baseline-3               Linear-frombest-3 wins= 30.99% errs=  0.00% alls=35
                Tree-baseline-3               Linear-frombest-4 wins= 25.35% errs=  0.00% alls=35
                Tree-baseline-3               Linear-frombest-5 wins= 47.89% errs=  0.00% alls=35
                Tree-baseline-3               Linear-standard-1 wins= 23.94% errs=  0.00% alls=35
                Tree-baseline-3               Linear-standard-2 wins= 30.99% errs=  0.00% alls=35
                Tree-baseline-3               Linear-standard-3 wins= 35.21% errs=  0.00% alls=35
                Tree-baseline-3               Linear-standard-4 wins= 25.35% errs=  0.00% alls=35
                Tree-baseline-3               Linear-standard-5 wins= 49.30% errs=  0.00% alls=35
                Tree-baseline-3                 OneLaneIsEnough wins= 43.66% errs=  0.00% alls=35
                Tree-baseline-3            ReinforcedGreediness wins= 11.27% errs=  0.00% alls=35
                Tree-baseline-3                 Tree-baseline-1 wins= 66.20% errs=  0.00% alls=35
                Tree-baseline-3                 Tree-baseline-2 wins= 61.43% errs=  0.00% alls=35
                Tree-baseline-3                 Tree-baseline-4 wins= 44.29% errs=  0.00% alls=35
                Tree-baseline-3                 Tree-baseline-5 wins= 60.00% errs=  0.00% alls=35
                Tree-baseline-3   Tree-from-Linear-standard-1-1 wins= 34.33% errs=  0.00% alls=33
                Tree-baseline-3   Tree-from-Linear-standard-1-2 wins= 32.84% errs=  0.00% alls=33
                Tree-baseline-3   Tree-from-Linear-standard-2-1 wins= 20.90% errs=  0.00% alls=33
                Tree-baseline-3   Tree-from-Linear-standard-2-2 wins= 20.90% errs=  0.00% alls=33
                Tree-baseline-3   Tree-from-Linear-standard-3-1 wins= 23.88% errs=  0.00% alls=33
                Tree-baseline-3   Tree-from-Linear-standard-3-2 wins= 28.36% errs=  0.00% alls=33
                Tree-baseline-3   Tree-from-Linear-standard-4-1 wins= 14.93% errs=  0.00% alls=33
                Tree-baseline-3   Tree-from-Linear-standard-4-2 wins= 19.40% errs=  0.00% alls=33
                Tree-baseline-3                 Tree-frombest-1 wins= 45.71% errs=  0.00% alls=35
                Tree-baseline-3                 Tree-frombest-2 wins= 44.29% errs=  0.00% alls=35
                Tree-baseline-3                 Tree-frombest-3 wins= 27.14% errs=  0.00% alls=35
                Tree-baseline-3                 Tree-frombest-4 wins= 44.29% errs=  0.00% alls=35
                Tree-baseline-3                 Tree-frombest-5 wins= 44.29% errs=  0.00% alls=35
                Tree-baseline-3                 Tree-standard-1 wins= 30.43% errs=  0.00% alls=34
                Tree-baseline-3                 Tree-standard-2 wins= 27.54% errs=  0.00% alls=34
                Tree-baseline-3                 Tree-standard-3 wins= 43.48% errs=  0.00% alls=34
                Tree-baseline-3                 Tree-standard-4 wins= 30.43% errs=  0.00% alls=34
                Tree-baseline-3                 Tree-standard-5 wins= 40.58% errs=  0.00% alls=34
                Tree-baseline-4                       Baseline1 wins= 64.79% errs=  0.00% alls=35
                Tree-baseline-4                       Baseline2 wins= 60.56% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-baseline-1 wins= 40.85% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-baseline-3 wins= 54.93% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-baseline-4 wins= 49.30% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-baseline-5 wins= 42.25% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-frombest-1 wins= 35.21% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-frombest-2 wins= 33.80% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-frombest-3 wins= 43.66% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-frombest-4 wins= 47.89% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-frombest-5 wins= 32.39% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-standard-1 wins= 30.99% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-standard-2 wins= 35.21% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-standard-3 wins= 52.11% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-standard-4 wins= 46.48% errs=  0.00% alls=35
                Tree-baseline-4           BinaryTree-standard-5 wins= 30.99% errs=  0.00% alls=35
                Tree-baseline-4                            Chad wins= 21.13% errs=  0.00% alls=35
                Tree-baseline-4                            Coac wins=  5.63% errs=  0.00% alls=35
                Tree-baseline-4               Linear-baseline-1 wins= 38.03% errs=  0.00% alls=35
                Tree-baseline-4               Linear-baseline-2 wins= 42.25% errs=  0.00% alls=35
                Tree-baseline-4               Linear-baseline-4 wins= 35.21% errs=  0.00% alls=35
                Tree-baseline-4               Linear-baseline-5 wins= 38.03% errs=  0.00% alls=35
                Tree-baseline-4 Linear-from-Linear-standard-1-1 wins= 27.54% errs=  0.00% alls=34
                Tree-baseline-4 Linear-from-Linear-standard-1-2 wins= 23.19% errs=  0.00% alls=34
                Tree-baseline-4 Linear-from-Linear-standard-2-1 wins= 37.68% errs=  0.00% alls=34
                Tree-baseline-4 Linear-from-Linear-standard-2-2 wins= 31.88% errs=  0.00% alls=34
                Tree-baseline-4 Linear-from-Linear-standard-3-1 wins= 26.09% errs=  0.00% alls=34
                Tree-baseline-4 Linear-from-Linear-standard-3-2 wins= 24.64% errs=  0.00% alls=34
                Tree-baseline-4 Linear-from-Linear-standard-4-1 wins= 26.47% errs=  0.00% alls=34
                Tree-baseline-4 Linear-from-Linear-standard-4-2 wins= 30.88% errs=  0.00% alls=34
                Tree-baseline-4               Linear-frombest-1 wins= 36.62% errs=  0.00% alls=35
                Tree-baseline-4               Linear-frombest-2 wins= 46.48% errs=  0.00% alls=35
                Tree-baseline-4               Linear-frombest-3 wins= 45.07% errs=  0.00% alls=35
                Tree-baseline-4               Linear-frombest-4 wins= 28.17% errs=  0.00% alls=35
                Tree-baseline-4               Linear-frombest-5 wins= 39.44% errs=  0.00% alls=35
                Tree-baseline-4               Linear-standard-1 wins= 29.58% errs=  0.00% alls=35
                Tree-baseline-4               Linear-standard-2 wins= 33.80% errs=  0.00% alls=35
                Tree-baseline-4               Linear-standard-3 wins= 30.99% errs=  0.00% alls=35
                Tree-baseline-4               Linear-standard-4 wins= 21.13% errs=  0.00% alls=35
                Tree-baseline-4               Linear-standard-5 wins= 53.52% errs=  0.00% alls=35
                Tree-baseline-4                 OneLaneIsEnough wins= 42.25% errs=  0.00% alls=35
                Tree-baseline-4            ReinforcedGreediness wins= 14.08% errs=  0.00% alls=35
                Tree-baseline-4                 Tree-baseline-1 wins= 61.97% errs=  0.00% alls=35
                Tree-baseline-4                 Tree-baseline-2 wins= 57.14% errs=  0.00% alls=35
                Tree-baseline-4                 Tree-baseline-3 wins= 55.71% errs=  0.00% alls=35
                Tree-baseline-4                 Tree-baseline-5 wins= 60.00% errs=  0.00% alls=35
                Tree-baseline-4   Tree-from-Linear-standard-1-1 wins= 34.33% errs=  0.00% alls=33
                Tree-baseline-4   Tree-from-Linear-standard-1-2 wins= 38.81% errs=  0.00% alls=33
                Tree-baseline-4   Tree-from-Linear-standard-2-1 wins= 19.40% errs=  0.00% alls=33
                Tree-baseline-4   Tree-from-Linear-standard-2-2 wins= 17.91% errs=  0.00% alls=33
                Tree-baseline-4   Tree-from-Linear-standard-3-1 wins= 13.43% errs=  0.00% alls=33
                Tree-baseline-4   Tree-from-Linear-standard-3-2 wins= 25.37% errs=  0.00% alls=33
                Tree-baseline-4   Tree-from-Linear-standard-4-1 wins= 20.90% errs=  0.00% alls=33
                Tree-baseline-4   Tree-from-Linear-standard-4-2 wins= 26.87% errs=  0.00% alls=33
                Tree-baseline-4                 Tree-frombest-1 wins= 44.29% errs=  0.00% alls=35
                Tree-baseline-4                 Tree-frombest-2 wins= 45.71% errs=  0.00% alls=35
                Tree-baseline-4                 Tree-frombest-3 wins= 37.14% errs=  0.00% alls=35
                Tree-baseline-4                 Tree-frombest-4 wins= 40.00% errs=  0.00% alls=35
                Tree-baseline-4                 Tree-frombest-5 wins= 38.57% errs=  0.00% alls=35
                Tree-baseline-4                 Tree-standard-1 wins= 34.78% errs=  0.00% alls=34
                Tree-baseline-4                 Tree-standard-2 wins= 36.23% errs=  0.00% alls=34
                Tree-baseline-4                 Tree-standard-3 wins= 53.62% errs=  0.00% alls=34
                Tree-baseline-4                 Tree-standard-4 wins= 26.09% errs=  0.00% alls=34
                Tree-baseline-4                 Tree-standard-5 wins= 43.48% errs=  0.00% alls=34
                Tree-baseline-5                       Baseline1 wins= 85.92% errs=  0.00% alls=35
                Tree-baseline-5                       Baseline2 wins= 59.15% errs=  0.00% alls=35
                Tree-baseline-5           BinaryTree-baseline-1 wins= 67.61% errs=  0.00% alls=35
                Tree-baseline-5           BinaryTree-baseline-3 wins= 53.52% errs=  1.41% alls=35
                Tree-baseline-5           BinaryTree-baseline-4 wins= 52.11% errs=  0.00% alls=35
                Tree-baseline-5           BinaryTree-baseline-5 wins= 78.87% errs=  0.00% alls=35
                Tree-baseline-5           BinaryTree-frombest-1 wins= 61.97% errs=  0.00% alls=35
                Tree-baseline-5           BinaryTree-frombest-2 wins= 43.66% errs=  0.00% alls=35
                Tree-baseline-5           BinaryTree-frombest-3 wins= 54.93% errs=  1.41% alls=35
                Tree-baseline-5           BinaryTree-frombest-4 wins= 57.75% errs=  0.00% alls=35
                Tree-baseline-5           BinaryTree-frombest-5 wins= 50.70% errs=  0.00% alls=35
                Tree-baseline-5           BinaryTree-standard-1 wins= 52.11% errs=  0.00% alls=35
                Tree-baseline-5           BinaryTree-standard-2 wins= 35.21% errs=  0.00% alls=35
                Tree-baseline-5           BinaryTree-standard-3 wins= 56.34% errs=  0.00% alls=35
                Tree-baseline-5           BinaryTree-standard-4 wins= 61.97% errs=  0.00% alls=35
                Tree-baseline-5           BinaryTree-standard-5 wins= 29.58% errs=  0.00% alls=35
                Tree-baseline-5                            Chad wins= 25.35% errs=  0.00% alls=35
                Tree-baseline-5                            Coac wins=  7.04% errs=  0.00% alls=35
                Tree-baseline-5               Linear-baseline-1 wins= 70.42% errs=  0.00% alls=35
                Tree-baseline-5               Linear-baseline-2 wins= 66.20% errs=  0.00% alls=35
                Tree-baseline-5               Linear-baseline-4 wins= 70.42% errs=  0.00% alls=35
                Tree-baseline-5               Linear-baseline-5 wins= 73.24% errs=  0.00% alls=35
                Tree-baseline-5 Linear-from-Linear-standard-1-1 wins= 43.48% errs=  0.00% alls=34
                Tree-baseline-5 Linear-from-Linear-standard-1-2 wins= 28.99% errs=  0.00% alls=34
                Tree-baseline-5 Linear-from-Linear-standard-2-1 wins= 52.17% errs=  0.00% alls=34
                Tree-baseline-5 Linear-from-Linear-standard-2-2 wins= 37.68% errs=  0.00% alls=34
                Tree-baseline-5 Linear-from-Linear-standard-3-1 wins= 47.83% errs=  0.00% alls=34
                Tree-baseline-5 Linear-from-Linear-standard-3-2 wins= 43.48% errs=  0.00% alls=34
                Tree-baseline-5 Linear-from-Linear-standard-4-1 wins= 27.94% errs=  0.00% alls=34
                Tree-baseline-5 Linear-from-Linear-standard-4-2 wins= 42.65% errs=  0.00% alls=34
                Tree-baseline-5               Linear-frombest-1 wins= 50.70% errs=  0.00% alls=35
                Tree-baseline-5               Linear-frombest-2 wins= 60.56% errs=  0.00% alls=35
                Tree-baseline-5               Linear-frombest-3 wins= 30.99% errs=  0.00% alls=35
                Tree-baseline-5               Linear-frombest-4 wins= 22.54% errs=  0.00% alls=35
                Tree-baseline-5               Linear-frombest-5 wins= 50.70% errs=  0.00% alls=35
                Tree-baseline-5               Linear-standard-1 wins= 53.52% errs=  0.00% alls=35
                Tree-baseline-5               Linear-standard-2 wins= 36.62% errs=  0.00% alls=35
                Tree-baseline-5               Linear-standard-3 wins= 52.11% errs=  0.00% alls=35
                Tree-baseline-5               Linear-standard-4 wins= 38.03% errs=  0.00% alls=35
                Tree-baseline-5               Linear-standard-5 wins= 57.75% errs=  0.00% alls=35
                Tree-baseline-5                 OneLaneIsEnough wins= 42.25% errs=  0.00% alls=35
                Tree-baseline-5            ReinforcedGreediness wins= 15.49% errs=  0.00% alls=35
                Tree-baseline-5                 Tree-baseline-1 wins= 59.15% errs=  1.41% alls=35
                Tree-baseline-5                 Tree-baseline-2 wins= 77.14% errs=  0.00% alls=35
                Tree-baseline-5                 Tree-baseline-3 wins= 40.00% errs=  1.43% alls=35
                Tree-baseline-5                 Tree-baseline-4 wins= 40.00% errs=  0.00% alls=35
                Tree-baseline-5   Tree-from-Linear-standard-1-1 wins= 31.34% errs=  0.00% alls=33
                Tree-baseline-5   Tree-from-Linear-standard-1-2 wins= 43.28% errs=  0.00% alls=33
                Tree-baseline-5   Tree-from-Linear-standard-2-1 wins= 16.42% errs=  0.00% alls=33
                Tree-baseline-5   Tree-from-Linear-standard-2-2 wins= 25.37% errs=  0.00% alls=33
                Tree-baseline-5   Tree-from-Linear-standard-3-1 wins= 22.39% errs=  0.00% alls=33
                Tree-baseline-5   Tree-from-Linear-standard-3-2 wins= 26.87% errs=  0.00% alls=33
                Tree-baseline-5   Tree-from-Linear-standard-4-1 wins= 13.43% errs=  0.00% alls=33
                Tree-baseline-5   Tree-from-Linear-standard-4-2 wins= 14.93% errs=  0.00% alls=33
                Tree-baseline-5                 Tree-frombest-1 wins= 61.43% errs=  0.00% alls=35
                Tree-baseline-5                 Tree-frombest-2 wins= 64.29% errs=  0.00% alls=35
                Tree-baseline-5                 Tree-frombest-3 wins= 32.86% errs=  0.00% alls=35
                Tree-baseline-5                 Tree-frombest-4 wins= 41.43% errs=  0.00% alls=35
                Tree-baseline-5                 Tree-frombest-5 wins= 52.86% errs=  0.00% alls=35
                Tree-baseline-5                 Tree-standard-1 wins= 50.72% errs=  0.00% alls=34
                Tree-baseline-5                 Tree-standard-2 wins= 34.78% errs=  0.00% alls=34
                Tree-baseline-5                 Tree-standard-3 wins= 82.61% errs=  0.00% alls=34
                Tree-baseline-5                 Tree-standard-4 wins= 34.78% errs=  0.00% alls=34
                Tree-baseline-5                 Tree-standard-5 wins= 39.13% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1                       Baseline1 wins= 73.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1                       Baseline2 wins= 30.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-baseline-1 wins= 57.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-baseline-3 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-baseline-4 wins= 75.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-baseline-5 wins= 48.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-frombest-1 wins= 67.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-frombest-2 wins= 33.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-frombest-3 wins= 70.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-frombest-4 wins= 64.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-frombest-5 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-standard-1 wins= 55.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-standard-2 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-standard-3 wins= 60.29% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-standard-4 wins= 54.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1           BinaryTree-standard-5 wins= 41.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1                            Chad wins= 13.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1                            Coac wins=  5.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-baseline-1 wins= 51.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-baseline-2 wins= 44.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-baseline-4 wins= 33.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-baseline-5 wins= 32.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1 Linear-from-Linear-standard-1-1 wins= 46.97% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1 Linear-from-Linear-standard-1-2 wins= 36.36% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1 Linear-from-Linear-standard-2-1 wins= 60.61% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1 Linear-from-Linear-standard-2-2 wins= 40.91% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1 Linear-from-Linear-standard-3-1 wins= 45.45% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1 Linear-from-Linear-standard-3-2 wins= 45.45% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1 Linear-from-Linear-standard-4-1 wins= 21.54% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-1 Linear-from-Linear-standard-4-2 wins= 34.38% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-1               Linear-frombest-1 wins= 50.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-frombest-2 wins= 61.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-frombest-3 wins= 54.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-frombest-4 wins= 26.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-frombest-5 wins= 60.29% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-standard-1 wins= 30.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-standard-2 wins= 48.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-standard-3 wins= 26.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-standard-4 wins= 29.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1               Linear-standard-5 wins= 45.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1                 OneLaneIsEnough wins= 33.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1            ReinforcedGreediness wins=  7.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1                 Tree-baseline-1 wins= 57.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-1                 Tree-baseline-2 wins= 73.13% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1                 Tree-baseline-3 wins= 65.67% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1                 Tree-baseline-4 wins= 65.67% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1                 Tree-baseline-5 wins= 68.66% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1   Tree-from-Linear-standard-1-2 wins= 35.94% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-1   Tree-from-Linear-standard-2-1 wins= 35.94% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-1   Tree-from-Linear-standard-2-2 wins= 46.88% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-1   Tree-from-Linear-standard-3-1 wins= 40.62% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-1   Tree-from-Linear-standard-3-2 wins= 35.94% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-1   Tree-from-Linear-standard-4-1 wins= 46.88% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-1   Tree-from-Linear-standard-4-2 wins= 23.44% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-1                 Tree-frombest-1 wins= 38.81% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1                 Tree-frombest-2 wins= 62.69% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1                 Tree-frombest-3 wins= 64.18% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1                 Tree-frombest-4 wins= 50.75% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1                 Tree-frombest-5 wins= 67.16% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1                 Tree-standard-1 wins= 45.45% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1                 Tree-standard-2 wins= 57.58% errs=  1.52% alls=33
  Tree-from-Linear-standard-1-1                 Tree-standard-3 wins= 65.15% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1                 Tree-standard-4 wins= 39.39% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-1                 Tree-standard-5 wins= 46.97% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                       Baseline1 wins= 75.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2                       Baseline2 wins= 57.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-baseline-1 wins= 66.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-baseline-3 wins= 64.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-baseline-4 wins= 75.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-baseline-5 wins= 61.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-frombest-1 wins= 69.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-frombest-2 wins= 39.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-frombest-3 wins= 55.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-frombest-4 wins= 66.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-frombest-5 wins= 48.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-standard-1 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-standard-2 wins= 47.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-standard-3 wins= 57.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-standard-4 wins= 58.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2           BinaryTree-standard-5 wins= 60.29% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2                            Chad wins= 16.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2                            Coac wins=  7.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-baseline-1 wins= 54.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-baseline-2 wins= 54.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-baseline-4 wins= 57.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-baseline-5 wins= 54.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2 Linear-from-Linear-standard-1-1 wins= 36.36% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2 Linear-from-Linear-standard-1-2 wins= 39.39% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2 Linear-from-Linear-standard-2-1 wins= 33.33% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2 Linear-from-Linear-standard-2-2 wins= 40.91% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2 Linear-from-Linear-standard-3-1 wins= 53.03% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2 Linear-from-Linear-standard-3-2 wins= 39.39% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2 Linear-from-Linear-standard-4-1 wins= 40.00% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-2 Linear-from-Linear-standard-4-2 wins= 56.25% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-2               Linear-frombest-1 wins= 57.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-frombest-2 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-frombest-3 wins= 52.94% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-frombest-4 wins= 35.29% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-frombest-5 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-standard-1 wins= 47.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-standard-2 wins= 42.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-standard-3 wins= 44.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-standard-4 wins= 45.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2               Linear-standard-5 wins= 55.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2                 OneLaneIsEnough wins= 41.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2            ReinforcedGreediness wins=  7.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2                 Tree-baseline-1 wins= 66.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-1-2                 Tree-baseline-2 wins= 77.61% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                 Tree-baseline-3 wins= 67.16% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                 Tree-baseline-4 wins= 61.19% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                 Tree-baseline-5 wins= 56.72% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2   Tree-from-Linear-standard-1-1 wins= 64.06% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-2   Tree-from-Linear-standard-2-1 wins= 43.75% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-2   Tree-from-Linear-standard-2-2 wins= 25.00% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-2   Tree-from-Linear-standard-3-1 wins= 45.31% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-2   Tree-from-Linear-standard-3-2 wins= 48.44% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-2   Tree-from-Linear-standard-4-1 wins= 32.81% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-2   Tree-from-Linear-standard-4-2 wins= 35.94% errs=  0.00% alls=32
  Tree-from-Linear-standard-1-2                 Tree-frombest-1 wins= 44.78% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                 Tree-frombest-2 wins= 55.22% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                 Tree-frombest-3 wins= 65.67% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                 Tree-frombest-4 wins= 64.18% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                 Tree-frombest-5 wins= 64.18% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                 Tree-standard-1 wins= 63.64% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                 Tree-standard-2 wins= 48.48% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                 Tree-standard-3 wins= 86.36% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                 Tree-standard-4 wins= 51.52% errs=  0.00% alls=33
  Tree-from-Linear-standard-1-2                 Tree-standard-5 wins= 69.70% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                       Baseline1 wins= 80.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1                       Baseline2 wins= 54.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-baseline-1 wins= 67.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-baseline-3 wins= 82.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-baseline-4 wins= 76.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-baseline-5 wins= 76.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-frombest-1 wins= 72.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-frombest-2 wins= 47.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-frombest-3 wins= 72.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-frombest-4 wins= 73.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-frombest-5 wins= 64.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-standard-1 wins= 69.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-standard-2 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-standard-3 wins= 70.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-standard-4 wins= 77.94% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1           BinaryTree-standard-5 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1                            Chad wins= 25.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1                            Coac wins=  7.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-baseline-1 wins= 55.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-baseline-2 wins= 58.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-baseline-4 wins= 57.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-baseline-5 wins= 61.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1 Linear-from-Linear-standard-1-1 wins= 59.09% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1 Linear-from-Linear-standard-1-2 wins= 53.03% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1 Linear-from-Linear-standard-2-1 wins= 60.61% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1 Linear-from-Linear-standard-2-2 wins= 65.15% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1 Linear-from-Linear-standard-3-1 wins= 56.06% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1 Linear-from-Linear-standard-3-2 wins= 66.67% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1 Linear-from-Linear-standard-4-1 wins= 66.15% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-1 Linear-from-Linear-standard-4-2 wins= 64.06% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-1               Linear-frombest-1 wins= 66.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-frombest-2 wins= 69.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-frombest-3 wins= 55.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-frombest-4 wins= 41.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-frombest-5 wins= 73.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-standard-1 wins= 55.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-standard-2 wins= 51.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-standard-3 wins= 57.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-standard-4 wins= 61.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1               Linear-standard-5 wins= 76.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1                 OneLaneIsEnough wins= 44.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1            ReinforcedGreediness wins= 20.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1                 Tree-baseline-1 wins= 82.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-1                 Tree-baseline-2 wins= 85.07% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                 Tree-baseline-3 wins= 79.10% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                 Tree-baseline-4 wins= 80.60% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                 Tree-baseline-5 wins= 83.58% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1   Tree-from-Linear-standard-1-1 wins= 64.06% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-1   Tree-from-Linear-standard-1-2 wins= 56.25% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-1   Tree-from-Linear-standard-2-2 wins= 57.81% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-1   Tree-from-Linear-standard-3-1 wins= 54.69% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-1   Tree-from-Linear-standard-3-2 wins= 68.75% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-1   Tree-from-Linear-standard-4-1 wins= 43.75% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-1   Tree-from-Linear-standard-4-2 wins= 62.50% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-1                 Tree-frombest-1 wins= 47.76% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                 Tree-frombest-2 wins= 77.61% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                 Tree-frombest-3 wins= 62.69% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                 Tree-frombest-4 wins= 62.69% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                 Tree-frombest-5 wins= 65.67% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                 Tree-standard-1 wins= 66.67% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                 Tree-standard-2 wins= 56.06% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                 Tree-standard-3 wins= 89.39% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                 Tree-standard-4 wins= 63.64% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-1                 Tree-standard-5 wins= 71.21% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                       Baseline1 wins= 76.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2                       Baseline2 wins= 54.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-baseline-1 wins= 79.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-baseline-3 wins= 75.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-baseline-4 wins= 82.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-baseline-5 wins= 61.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-frombest-1 wins= 69.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-frombest-2 wins= 52.94% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-frombest-3 wins= 61.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-frombest-4 wins= 72.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-frombest-5 wins= 72.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-standard-1 wins= 55.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-standard-2 wins= 57.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-standard-3 wins= 73.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-standard-4 wins= 73.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2           BinaryTree-standard-5 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2                            Chad wins= 14.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2                            Coac wins=  5.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-baseline-1 wins= 79.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-baseline-2 wins= 61.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-baseline-4 wins= 79.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-baseline-5 wins= 67.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2 Linear-from-Linear-standard-1-1 wins= 62.12% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2 Linear-from-Linear-standard-1-2 wins= 51.52% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2 Linear-from-Linear-standard-2-1 wins= 69.70% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2 Linear-from-Linear-standard-2-2 wins= 59.09% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2 Linear-from-Linear-standard-3-1 wins= 60.61% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2 Linear-from-Linear-standard-3-2 wins= 63.64% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2 Linear-from-Linear-standard-4-1 wins= 49.23% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-2 Linear-from-Linear-standard-4-2 wins= 54.69% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-2               Linear-frombest-1 wins= 67.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-frombest-2 wins= 70.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-frombest-3 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-frombest-4 wins= 50.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-frombest-5 wins= 67.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-standard-1 wins= 70.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-standard-2 wins= 69.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-standard-3 wins= 72.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-standard-4 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2               Linear-standard-5 wins= 66.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2                 OneLaneIsEnough wins= 36.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2            ReinforcedGreediness wins=  8.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2                 Tree-baseline-1 wins= 70.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-2-2                 Tree-baseline-2 wins= 88.06% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                 Tree-baseline-3 wins= 79.10% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                 Tree-baseline-4 wins= 82.09% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                 Tree-baseline-5 wins= 74.63% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2   Tree-from-Linear-standard-1-1 wins= 53.12% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-2   Tree-from-Linear-standard-1-2 wins= 75.00% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-2   Tree-from-Linear-standard-2-1 wins= 42.19% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-2   Tree-from-Linear-standard-3-1 wins= 51.56% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-2   Tree-from-Linear-standard-3-2 wins= 59.38% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-2   Tree-from-Linear-standard-4-1 wins= 29.69% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-2   Tree-from-Linear-standard-4-2 wins= 34.38% errs=  0.00% alls=32
  Tree-from-Linear-standard-2-2                 Tree-frombest-1 wins= 49.25% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                 Tree-frombest-2 wins= 70.15% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                 Tree-frombest-3 wins= 71.64% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                 Tree-frombest-4 wins= 67.16% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                 Tree-frombest-5 wins= 79.10% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                 Tree-standard-1 wins= 63.64% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                 Tree-standard-2 wins= 57.58% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                 Tree-standard-3 wins= 86.36% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                 Tree-standard-4 wins= 54.55% errs=  0.00% alls=33
  Tree-from-Linear-standard-2-2                 Tree-standard-5 wins= 74.24% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                       Baseline1 wins= 79.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1                       Baseline2 wins= 48.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-baseline-1 wins= 83.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-baseline-3 wins= 83.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-baseline-4 wins= 80.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-baseline-5 wins= 67.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-frombest-1 wins= 70.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-frombest-2 wins= 50.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-frombest-3 wins= 77.94% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-frombest-4 wins= 76.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-frombest-5 wins= 67.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-standard-1 wins= 60.29% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-standard-2 wins= 45.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-standard-3 wins= 73.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-standard-4 wins= 76.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1           BinaryTree-standard-5 wins= 47.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1                            Chad wins= 22.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1                            Coac wins=  7.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-baseline-1 wins= 72.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-baseline-2 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-baseline-4 wins= 76.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-baseline-5 wins= 75.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1 Linear-from-Linear-standard-1-1 wins= 63.64% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1 Linear-from-Linear-standard-1-2 wins= 54.55% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1 Linear-from-Linear-standard-2-1 wins= 60.61% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1 Linear-from-Linear-standard-2-2 wins= 53.03% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1 Linear-from-Linear-standard-3-1 wins= 69.70% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1 Linear-from-Linear-standard-3-2 wins= 62.12% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1 Linear-from-Linear-standard-4-1 wins= 53.85% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-1 Linear-from-Linear-standard-4-2 wins= 57.81% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-1               Linear-frombest-1 wins= 64.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-frombest-2 wins= 76.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-frombest-3 wins= 61.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-frombest-4 wins= 39.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-frombest-5 wins= 70.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-standard-1 wins= 67.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-standard-2 wins= 72.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-standard-3 wins= 67.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-standard-4 wins= 70.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1               Linear-standard-5 wins= 66.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1                 OneLaneIsEnough wins= 38.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1            ReinforcedGreediness wins= 16.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1                 Tree-baseline-1 wins= 75.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-1                 Tree-baseline-2 wins= 80.60% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                 Tree-baseline-3 wins= 76.12% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                 Tree-baseline-4 wins= 86.57% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                 Tree-baseline-5 wins= 77.61% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1   Tree-from-Linear-standard-1-1 wins= 59.38% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-1   Tree-from-Linear-standard-1-2 wins= 54.69% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-1   Tree-from-Linear-standard-2-1 wins= 45.31% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-1   Tree-from-Linear-standard-2-2 wins= 48.44% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-1   Tree-from-Linear-standard-3-2 wins= 45.31% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-1   Tree-from-Linear-standard-4-1 wins= 40.62% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-1   Tree-from-Linear-standard-4-2 wins= 46.88% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-1                 Tree-frombest-1 wins= 55.22% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                 Tree-frombest-2 wins= 73.13% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                 Tree-frombest-3 wins= 74.63% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                 Tree-frombest-4 wins= 77.61% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                 Tree-frombest-5 wins= 67.16% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                 Tree-standard-1 wins= 60.61% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                 Tree-standard-2 wins= 56.06% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                 Tree-standard-3 wins= 87.88% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                 Tree-standard-4 wins= 57.58% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-1                 Tree-standard-5 wins= 68.18% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                       Baseline1 wins= 73.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2                       Baseline2 wins= 52.94% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-baseline-1 wins= 64.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-baseline-3 wins= 70.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-baseline-4 wins= 76.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-baseline-5 wins= 52.94% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-frombest-1 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-frombest-2 wins= 44.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-frombest-3 wins= 76.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-frombest-4 wins= 58.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-frombest-5 wins= 52.94% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-standard-1 wins= 54.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-standard-2 wins= 55.88% errs=  1.47% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-standard-3 wins= 66.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-standard-4 wins= 58.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2           BinaryTree-standard-5 wins= 48.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2                            Chad wins= 13.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2                            Coac wins=  0.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-baseline-1 wins= 47.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-baseline-2 wins= 32.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-baseline-4 wins= 57.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-baseline-5 wins= 55.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2 Linear-from-Linear-standard-1-1 wins= 66.67% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2 Linear-from-Linear-standard-1-2 wins= 46.97% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2 Linear-from-Linear-standard-2-1 wins= 62.12% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2 Linear-from-Linear-standard-2-2 wins= 56.06% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2 Linear-from-Linear-standard-3-1 wins= 59.09% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2 Linear-from-Linear-standard-3-2 wins= 63.64% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2 Linear-from-Linear-standard-4-1 wins= 40.00% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-2 Linear-from-Linear-standard-4-2 wins= 59.38% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-2               Linear-frombest-1 wins= 45.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-frombest-2 wins= 69.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-frombest-3 wins= 51.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-frombest-4 wins= 42.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-frombest-5 wins= 67.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-standard-1 wins= 54.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-standard-2 wins= 55.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-standard-3 wins= 50.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-standard-4 wins= 44.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2               Linear-standard-5 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2                 OneLaneIsEnough wins= 26.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2            ReinforcedGreediness wins= 16.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2                 Tree-baseline-1 wins= 73.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-3-2                 Tree-baseline-2 wins= 74.63% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                 Tree-baseline-3 wins= 71.64% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                 Tree-baseline-4 wins= 74.63% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                 Tree-baseline-5 wins= 73.13% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2   Tree-from-Linear-standard-1-1 wins= 64.06% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-2   Tree-from-Linear-standard-1-2 wins= 51.56% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-2   Tree-from-Linear-standard-2-1 wins= 31.25% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-2   Tree-from-Linear-standard-2-2 wins= 40.62% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-2   Tree-from-Linear-standard-3-1 wins= 54.69% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-2   Tree-from-Linear-standard-4-1 wins= 48.44% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-2   Tree-from-Linear-standard-4-2 wins= 45.31% errs=  0.00% alls=32
  Tree-from-Linear-standard-3-2                 Tree-frombest-1 wins= 47.76% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                 Tree-frombest-2 wins= 64.18% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                 Tree-frombest-3 wins= 52.24% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                 Tree-frombest-4 wins= 79.10% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                 Tree-frombest-5 wins= 53.73% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                 Tree-standard-1 wins= 62.12% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                 Tree-standard-2 wins= 54.55% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                 Tree-standard-3 wins= 84.85% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                 Tree-standard-4 wins= 43.94% errs=  0.00% alls=33
  Tree-from-Linear-standard-3-2                 Tree-standard-5 wins= 71.21% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                       Baseline1 wins= 77.94% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1                       Baseline2 wins= 41.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-baseline-1 wins= 72.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-baseline-3 wins= 85.29% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-baseline-4 wins= 86.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-baseline-5 wins= 73.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-frombest-1 wins= 79.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-frombest-2 wins= 45.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-frombest-3 wins= 75.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-frombest-4 wins= 79.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-frombest-5 wins= 69.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-standard-1 wins= 64.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-standard-2 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-standard-3 wins= 86.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-standard-4 wins= 77.94% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1           BinaryTree-standard-5 wins= 44.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1                            Chad wins= 17.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1                            Coac wins= 10.29% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-baseline-1 wins= 66.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-baseline-2 wins= 66.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-baseline-4 wins= 72.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-baseline-5 wins= 66.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1 Linear-from-Linear-standard-1-1 wins= 71.21% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1 Linear-from-Linear-standard-1-2 wins= 59.09% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1 Linear-from-Linear-standard-2-1 wins= 72.73% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1 Linear-from-Linear-standard-2-2 wins= 56.06% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1 Linear-from-Linear-standard-3-1 wins= 71.21% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1 Linear-from-Linear-standard-3-2 wins= 66.67% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1 Linear-from-Linear-standard-4-1 wins= 55.38% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-1 Linear-from-Linear-standard-4-2 wins= 59.38% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-1               Linear-frombest-1 wins= 69.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-frombest-2 wins= 72.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-frombest-3 wins= 57.35% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-frombest-4 wins= 58.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-frombest-5 wins= 75.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-standard-1 wins= 63.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-standard-2 wins= 77.94% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-standard-3 wins= 69.12% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-standard-4 wins= 50.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1               Linear-standard-5 wins= 66.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1                 OneLaneIsEnough wins= 38.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1            ReinforcedGreediness wins= 22.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1                 Tree-baseline-1 wins= 80.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-1                 Tree-baseline-2 wins= 89.55% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                 Tree-baseline-3 wins= 85.07% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                 Tree-baseline-4 wins= 79.10% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                 Tree-baseline-5 wins= 86.57% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1   Tree-from-Linear-standard-1-1 wins= 53.12% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-1   Tree-from-Linear-standard-1-2 wins= 67.19% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-1   Tree-from-Linear-standard-2-1 wins= 56.25% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-1   Tree-from-Linear-standard-2-2 wins= 70.31% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-1   Tree-from-Linear-standard-3-1 wins= 59.38% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-1   Tree-from-Linear-standard-3-2 wins= 51.56% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-1   Tree-from-Linear-standard-4-2 wins= 51.56% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-1                 Tree-frombest-1 wins= 52.24% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                 Tree-frombest-2 wins= 71.64% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                 Tree-frombest-3 wins= 67.16% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                 Tree-frombest-4 wins= 76.12% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                 Tree-frombest-5 wins= 71.64% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                 Tree-standard-1 wins= 68.18% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                 Tree-standard-2 wins= 65.15% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                 Tree-standard-3 wins= 86.36% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                 Tree-standard-4 wins= 57.58% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-1                 Tree-standard-5 wins= 77.27% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                       Baseline1 wins= 89.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2                       Baseline2 wins= 48.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-baseline-1 wins= 86.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-baseline-3 wins= 85.29% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-baseline-4 wins= 80.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-baseline-5 wins= 67.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-frombest-1 wins= 88.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-frombest-2 wins= 45.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-frombest-3 wins= 75.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-frombest-4 wins= 85.29% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-frombest-5 wins= 73.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-standard-1 wins= 61.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-standard-2 wins= 58.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-standard-3 wins= 77.94% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-standard-4 wins= 76.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2           BinaryTree-standard-5 wins= 64.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2                            Chad wins= 13.24% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2                            Coac wins= 10.29% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-baseline-1 wins= 73.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-baseline-2 wins= 70.59% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-baseline-4 wins= 76.47% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-baseline-5 wins= 75.00% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2 Linear-from-Linear-standard-1-1 wins= 63.64% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2 Linear-from-Linear-standard-1-2 wins= 46.97% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2 Linear-from-Linear-standard-2-1 wins= 75.76% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2 Linear-from-Linear-standard-2-2 wins= 57.58% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2 Linear-from-Linear-standard-3-1 wins= 65.15% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2 Linear-from-Linear-standard-3-2 wins= 69.70% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2 Linear-from-Linear-standard-4-1 wins= 50.77% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-2 Linear-from-Linear-standard-4-2 wins= 57.81% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-2               Linear-frombest-1 wins= 67.65% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-frombest-2 wins= 79.41% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-frombest-3 wins= 55.88% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-frombest-4 wins= 48.53% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-frombest-5 wins= 64.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-standard-1 wins= 58.82% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-standard-2 wins= 72.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-standard-3 wins= 91.18% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-standard-4 wins= 64.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2               Linear-standard-5 wins= 72.06% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2                 OneLaneIsEnough wins= 35.29% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2            ReinforcedGreediness wins= 14.71% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2                 Tree-baseline-1 wins= 86.76% errs=  0.00% alls=34
  Tree-from-Linear-standard-4-2                 Tree-baseline-2 wins= 94.03% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                 Tree-baseline-3 wins= 80.60% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                 Tree-baseline-4 wins= 73.13% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                 Tree-baseline-5 wins= 85.07% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2   Tree-from-Linear-standard-1-1 wins= 76.56% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-2   Tree-from-Linear-standard-1-2 wins= 64.06% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-2   Tree-from-Linear-standard-2-1 wins= 37.50% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-2   Tree-from-Linear-standard-2-2 wins= 65.62% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-2   Tree-from-Linear-standard-3-1 wins= 53.12% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-2   Tree-from-Linear-standard-3-2 wins= 54.69% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-2   Tree-from-Linear-standard-4-1 wins= 48.44% errs=  0.00% alls=32
  Tree-from-Linear-standard-4-2                 Tree-frombest-1 wins= 52.24% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                 Tree-frombest-2 wins= 73.13% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                 Tree-frombest-3 wins= 74.63% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                 Tree-frombest-4 wins= 68.66% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                 Tree-frombest-5 wins= 61.19% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                 Tree-standard-1 wins= 66.67% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                 Tree-standard-2 wins= 45.45% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                 Tree-standard-3 wins= 92.42% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                 Tree-standard-4 wins= 59.09% errs=  0.00% alls=33
  Tree-from-Linear-standard-4-2                 Tree-standard-5 wins= 66.67% errs=  0.00% alls=33
                Tree-frombest-1                       Baseline1 wins= 77.46% errs=  0.00% alls=35
                Tree-frombest-1                       Baseline2 wins= 60.56% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-baseline-1 wins= 57.75% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-baseline-3 wins= 52.11% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-baseline-4 wins= 71.83% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-baseline-5 wins= 66.20% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-frombest-1 wins= 73.24% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-frombest-2 wins= 36.62% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-frombest-3 wins= 63.38% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-frombest-4 wins= 61.97% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-frombest-5 wins= 63.38% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-standard-1 wins= 54.93% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-standard-2 wins= 40.85% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-standard-3 wins= 71.83% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-standard-4 wins= 66.20% errs=  0.00% alls=35
                Tree-frombest-1           BinaryTree-standard-5 wins= 71.83% errs=  0.00% alls=35
                Tree-frombest-1                            Chad wins= 22.54% errs=  0.00% alls=35
                Tree-frombest-1                            Coac wins= 14.08% errs=  0.00% alls=35
                Tree-frombest-1               Linear-baseline-1 wins= 43.66% errs=  0.00% alls=35
                Tree-frombest-1               Linear-baseline-2 wins= 59.15% errs=  0.00% alls=35
                Tree-frombest-1               Linear-baseline-4 wins= 39.44% errs=  0.00% alls=35
                Tree-frombest-1               Linear-baseline-5 wins= 46.48% errs=  0.00% alls=35
                Tree-frombest-1 Linear-from-Linear-standard-1-1 wins= 55.07% errs=  0.00% alls=34
                Tree-frombest-1 Linear-from-Linear-standard-1-2 wins= 50.72% errs=  0.00% alls=34
                Tree-frombest-1 Linear-from-Linear-standard-2-1 wins= 43.48% errs=  0.00% alls=34
                Tree-frombest-1 Linear-from-Linear-standard-2-2 wins= 49.28% errs=  0.00% alls=34
                Tree-frombest-1 Linear-from-Linear-standard-3-1 wins= 55.07% errs=  0.00% alls=34
                Tree-frombest-1 Linear-from-Linear-standard-3-2 wins= 42.03% errs=  0.00% alls=34
                Tree-frombest-1 Linear-from-Linear-standard-4-1 wins= 42.65% errs=  0.00% alls=34
                Tree-frombest-1 Linear-from-Linear-standard-4-2 wins= 58.82% errs=  0.00% alls=34
                Tree-frombest-1               Linear-frombest-1 wins= 50.70% errs=  0.00% alls=35
                Tree-frombest-1               Linear-frombest-2 wins= 63.38% errs=  0.00% alls=35
                Tree-frombest-1               Linear-frombest-3 wins= 50.70% errs=  0.00% alls=35
                Tree-frombest-1               Linear-frombest-4 wins= 40.85% errs=  0.00% alls=35
                Tree-frombest-1               Linear-frombest-5 wins= 59.15% errs=  0.00% alls=35
                Tree-frombest-1               Linear-standard-1 wins= 50.70% errs=  0.00% alls=35
                Tree-frombest-1               Linear-standard-2 wins= 49.30% errs=  0.00% alls=35
                Tree-frombest-1               Linear-standard-3 wins= 52.11% errs=  0.00% alls=35
                Tree-frombest-1               Linear-standard-4 wins= 33.80% errs=  0.00% alls=35
                Tree-frombest-1               Linear-standard-5 wins= 60.56% errs=  0.00% alls=35
                Tree-frombest-1                 OneLaneIsEnough wins= 47.89% errs=  0.00% alls=35
                Tree-frombest-1            ReinforcedGreediness wins= 12.68% errs=  0.00% alls=35
                Tree-frombest-1                 Tree-baseline-1 wins= 40.85% errs=  0.00% alls=35
                Tree-frombest-1                 Tree-baseline-2 wins= 60.00% errs=  0.00% alls=35
                Tree-frombest-1                 Tree-baseline-3 wins= 54.29% errs=  0.00% alls=35
                Tree-frombest-1                 Tree-baseline-4 wins= 55.71% errs=  0.00% alls=35
                Tree-frombest-1                 Tree-baseline-5 wins= 38.57% errs=  0.00% alls=35
                Tree-frombest-1   Tree-from-Linear-standard-1-1 wins= 61.19% errs=  0.00% alls=33
                Tree-frombest-1   Tree-from-Linear-standard-1-2 wins= 55.22% errs=  0.00% alls=33
                Tree-frombest-1   Tree-from-Linear-standard-2-1 wins= 52.24% errs=  0.00% alls=33
                Tree-frombest-1   Tree-from-Linear-standard-2-2 wins= 50.75% errs=  0.00% alls=33
                Tree-frombest-1   Tree-from-Linear-standard-3-1 wins= 44.78% errs=  0.00% alls=33
                Tree-frombest-1   Tree-from-Linear-standard-3-2 wins= 52.24% errs=  0.00% alls=33
                Tree-frombest-1   Tree-from-Linear-standard-4-1 wins= 47.76% errs=  0.00% alls=33
                Tree-frombest-1   Tree-from-Linear-standard-4-2 wins= 47.76% errs=  0.00% alls=33
                Tree-frombest-1                 Tree-frombest-2 wins= 62.86% errs=  0.00% alls=35
                Tree-frombest-1                 Tree-frombest-3 wins= 67.14% errs=  0.00% alls=35
                Tree-frombest-1                 Tree-frombest-4 wins= 72.86% errs=  0.00% alls=35
                Tree-frombest-1                 Tree-frombest-5 wins= 58.57% errs=  0.00% alls=35
                Tree-frombest-1                 Tree-standard-1 wins= 60.87% errs=  0.00% alls=34
                Tree-frombest-1                 Tree-standard-2 wins= 56.52% errs=  0.00% alls=34
                Tree-frombest-1                 Tree-standard-3 wins= 78.26% errs=  0.00% alls=34
                Tree-frombest-1                 Tree-standard-4 wins= 59.42% errs=  0.00% alls=34
                Tree-frombest-1                 Tree-standard-5 wins= 65.22% errs=  0.00% alls=34
                Tree-frombest-2                       Baseline1 wins= 76.06% errs=  0.00% alls=35
                Tree-frombest-2                       Baseline2 wins= 53.52% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-baseline-1 wins= 69.01% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-baseline-3 wins= 56.34% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-baseline-4 wins= 69.01% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-baseline-5 wins= 80.28% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-frombest-1 wins= 50.70% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-frombest-2 wins= 26.76% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-frombest-3 wins= 57.75% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-frombest-4 wins= 54.93% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-frombest-5 wins= 40.85% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-standard-1 wins= 42.25% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-standard-2 wins= 25.35% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-standard-3 wins= 69.01% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-standard-4 wins= 66.20% errs=  0.00% alls=35
                Tree-frombest-2           BinaryTree-standard-5 wins= 46.48% errs=  0.00% alls=35
                Tree-frombest-2                            Chad wins= 12.68% errs=  0.00% alls=35
                Tree-frombest-2                            Coac wins=  2.82% errs=  0.00% alls=35
                Tree-frombest-2               Linear-baseline-1 wins= 67.61% errs=  0.00% alls=35
                Tree-frombest-2               Linear-baseline-2 wins= 57.75% errs=  0.00% alls=35
                Tree-frombest-2               Linear-baseline-4 wins= 63.38% errs=  0.00% alls=35
                Tree-frombest-2               Linear-baseline-5 wins= 74.65% errs=  0.00% alls=35
                Tree-frombest-2 Linear-from-Linear-standard-1-1 wins= 24.64% errs=  0.00% alls=34
                Tree-frombest-2 Linear-from-Linear-standard-1-2 wins= 26.09% errs=  0.00% alls=34
                Tree-frombest-2 Linear-from-Linear-standard-2-1 wins= 34.78% errs=  0.00% alls=34
                Tree-frombest-2 Linear-from-Linear-standard-2-2 wins= 34.78% errs=  0.00% alls=34
                Tree-frombest-2 Linear-from-Linear-standard-3-1 wins= 26.09% errs=  0.00% alls=34
                Tree-frombest-2 Linear-from-Linear-standard-3-2 wins= 33.33% errs=  0.00% alls=34
                Tree-frombest-2 Linear-from-Linear-standard-4-1 wins= 32.35% errs=  0.00% alls=34
                Tree-frombest-2 Linear-from-Linear-standard-4-2 wins= 45.59% errs=  0.00% alls=34
                Tree-frombest-2               Linear-frombest-1 wins= 38.03% errs=  0.00% alls=35
                Tree-frombest-2               Linear-frombest-2 wins= 42.25% errs=  0.00% alls=35
                Tree-frombest-2               Linear-frombest-3 wins= 33.80% errs=  0.00% alls=35
                Tree-frombest-2               Linear-frombest-4 wins= 42.25% errs=  0.00% alls=35
                Tree-frombest-2               Linear-frombest-5 wins= 63.38% errs=  0.00% alls=35
                Tree-frombest-2               Linear-standard-1 wins= 35.21% errs=  0.00% alls=35
                Tree-frombest-2               Linear-standard-2 wins= 25.35% errs=  0.00% alls=35
                Tree-frombest-2               Linear-standard-3 wins= 38.03% errs=  0.00% alls=35
                Tree-frombest-2               Linear-standard-4 wins= 42.25% errs=  0.00% alls=35
                Tree-frombest-2               Linear-standard-5 wins= 38.03% errs=  0.00% alls=35
                Tree-frombest-2                 OneLaneIsEnough wins= 23.94% errs=  0.00% alls=35
                Tree-frombest-2            ReinforcedGreediness wins= 11.27% errs=  0.00% alls=35
                Tree-frombest-2                 Tree-baseline-1 wins= 47.89% errs=  0.00% alls=35
                Tree-frombest-2                 Tree-baseline-2 wins= 81.43% errs=  0.00% alls=35
                Tree-frombest-2                 Tree-baseline-3 wins= 55.71% errs=  0.00% alls=35
                Tree-frombest-2                 Tree-baseline-4 wins= 54.29% errs=  0.00% alls=35
                Tree-frombest-2                 Tree-baseline-5 wins= 35.71% errs=  0.00% alls=35
                Tree-frombest-2   Tree-from-Linear-standard-1-1 wins= 37.31% errs=  0.00% alls=33
                Tree-frombest-2   Tree-from-Linear-standard-1-2 wins= 44.78% errs=  0.00% alls=33
                Tree-frombest-2   Tree-from-Linear-standard-2-1 wins= 22.39% errs=  0.00% alls=33
                Tree-frombest-2   Tree-from-Linear-standard-2-2 wins= 29.85% errs=  0.00% alls=33
                Tree-frombest-2   Tree-from-Linear-standard-3-1 wins= 26.87% errs=  0.00% alls=33
                Tree-frombest-2   Tree-from-Linear-standard-3-2 wins= 35.82% errs=  0.00% alls=33
                Tree-frombest-2   Tree-from-Linear-standard-4-1 wins= 28.36% errs=  0.00% alls=33
                Tree-frombest-2   Tree-from-Linear-standard-4-2 wins= 26.87% errs=  0.00% alls=33
                Tree-frombest-2                 Tree-frombest-1 wins= 37.14% errs=  0.00% alls=35
                Tree-frombest-2                 Tree-frombest-3 wins= 48.57% errs=  0.00% alls=35
                Tree-frombest-2                 Tree-frombest-4 wins= 62.86% errs=  0.00% alls=35
                Tree-frombest-2                 Tree-frombest-5 wins= 47.14% errs=  0.00% alls=35
                Tree-frombest-2                 Tree-standard-1 wins= 40.58% errs=  0.00% alls=34
                Tree-frombest-2                 Tree-standard-2 wins= 42.03% errs=  0.00% alls=34
                Tree-frombest-2                 Tree-standard-3 wins= 69.57% errs=  0.00% alls=34
                Tree-frombest-2                 Tree-standard-4 wins= 42.03% errs=  0.00% alls=34
                Tree-frombest-2                 Tree-standard-5 wins= 66.67% errs=  0.00% alls=34
                Tree-frombest-3                       Baseline1 wins= 60.56% errs=  0.00% alls=35
                Tree-frombest-3                       Baseline2 wins= 39.44% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-baseline-1 wins= 67.61% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-baseline-3 wins= 61.97% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-baseline-4 wins= 76.06% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-baseline-5 wins= 59.15% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-frombest-1 wins= 52.11% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-frombest-2 wins= 26.76% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-frombest-3 wins= 52.11% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-frombest-4 wins= 42.25% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-frombest-5 wins= 59.15% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-standard-1 wins= 45.07% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-standard-2 wins= 43.66% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-standard-3 wins= 50.70% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-standard-4 wins= 54.93% errs=  0.00% alls=35
                Tree-frombest-3           BinaryTree-standard-5 wins= 40.85% errs=  0.00% alls=35
                Tree-frombest-3                            Chad wins= 11.27% errs=  0.00% alls=35
                Tree-frombest-3                            Coac wins=  1.41% errs=  0.00% alls=35
                Tree-frombest-3               Linear-baseline-1 wins= 52.11% errs=  0.00% alls=35
                Tree-frombest-3               Linear-baseline-2 wins= 54.93% errs=  0.00% alls=35
                Tree-frombest-3               Linear-baseline-4 wins= 45.07% errs=  0.00% alls=35
                Tree-frombest-3               Linear-baseline-5 wins= 49.30% errs=  0.00% alls=35
                Tree-frombest-3 Linear-from-Linear-standard-1-1 wins= 42.03% errs=  0.00% alls=34
                Tree-frombest-3 Linear-from-Linear-standard-1-2 wins= 31.88% errs=  0.00% alls=34
                Tree-frombest-3 Linear-from-Linear-standard-2-1 wins= 40.58% errs=  0.00% alls=34
                Tree-frombest-3 Linear-from-Linear-standard-2-2 wins= 24.64% errs=  0.00% alls=34
                Tree-frombest-3 Linear-from-Linear-standard-3-1 wins= 39.13% errs=  0.00% alls=34
                Tree-frombest-3 Linear-from-Linear-standard-3-2 wins= 36.23% errs=  0.00% alls=34
                Tree-frombest-3 Linear-from-Linear-standard-4-1 wins= 32.35% errs=  0.00% alls=34
                Tree-frombest-3 Linear-from-Linear-standard-4-2 wins= 38.24% errs=  0.00% alls=34
                Tree-frombest-3               Linear-frombest-1 wins= 46.48% errs=  0.00% alls=35
                Tree-frombest-3               Linear-frombest-2 wins= 52.11% errs=  0.00% alls=35
                Tree-frombest-3               Linear-frombest-3 wins= 47.89% errs=  0.00% alls=35
                Tree-frombest-3               Linear-frombest-4 wins= 39.44% errs=  0.00% alls=35
                Tree-frombest-3               Linear-frombest-5 wins= 49.30% errs=  0.00% alls=35
                Tree-frombest-3               Linear-standard-1 wins= 42.25% errs=  0.00% alls=35
                Tree-frombest-3               Linear-standard-2 wins= 32.39% errs=  0.00% alls=35
                Tree-frombest-3               Linear-standard-3 wins= 33.80% errs=  0.00% alls=35
                Tree-frombest-3               Linear-standard-4 wins= 29.58% errs=  0.00% alls=35
                Tree-frombest-3               Linear-standard-5 wins= 42.25% errs=  0.00% alls=35
                Tree-frombest-3                 OneLaneIsEnough wins= 26.76% errs=  0.00% alls=35
                Tree-frombest-3            ReinforcedGreediness wins=  8.45% errs=  0.00% alls=35
                Tree-frombest-3                 Tree-baseline-1 wins= 47.89% errs=  0.00% alls=35
                Tree-frombest-3                 Tree-baseline-2 wins= 74.29% errs=  0.00% alls=35
                Tree-frombest-3                 Tree-baseline-3 wins= 72.86% errs=  0.00% alls=35
                Tree-frombest-3                 Tree-baseline-4 wins= 62.86% errs=  0.00% alls=35
                Tree-frombest-3                 Tree-baseline-5 wins= 67.14% errs=  0.00% alls=35
                Tree-frombest-3   Tree-from-Linear-standard-1-1 wins= 35.82% errs=  0.00% alls=33
                Tree-frombest-3   Tree-from-Linear-standard-1-2 wins= 34.33% errs=  0.00% alls=33
                Tree-frombest-3   Tree-from-Linear-standard-2-1 wins= 37.31% errs=  0.00% alls=33
                Tree-frombest-3   Tree-from-Linear-standard-2-2 wins= 28.36% errs=  0.00% alls=33
                Tree-frombest-3   Tree-from-Linear-standard-3-1 wins= 25.37% errs=  0.00% alls=33
                Tree-frombest-3   Tree-from-Linear-standard-3-2 wins= 47.76% errs=  0.00% alls=33
                Tree-frombest-3   Tree-from-Linear-standard-4-1 wins= 32.84% errs=  0.00% alls=33
                Tree-frombest-3   Tree-from-Linear-standard-4-2 wins= 25.37% errs=  0.00% alls=33
                Tree-frombest-3                 Tree-frombest-1 wins= 32.86% errs=  0.00% alls=35
                Tree-frombest-3                 Tree-frombest-2 wins= 51.43% errs=  0.00% alls=35
                Tree-frombest-3                 Tree-frombest-4 wins= 44.29% errs=  0.00% alls=35
                Tree-frombest-3                 Tree-frombest-5 wins= 55.71% errs=  0.00% alls=35
                Tree-frombest-3                 Tree-standard-1 wins= 36.23% errs=  0.00% alls=34
                Tree-frombest-3                 Tree-standard-2 wins= 43.48% errs=  0.00% alls=34
                Tree-frombest-3                 Tree-standard-3 wins= 66.67% errs=  0.00% alls=34
                Tree-frombest-3                 Tree-standard-4 wins= 30.43% errs=  0.00% alls=34
                Tree-frombest-3                 Tree-standard-5 wins= 55.07% errs=  0.00% alls=34
                Tree-frombest-4                       Baseline1 wins= 50.70% errs=  0.00% alls=35
                Tree-frombest-4                       Baseline2 wins= 22.54% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-baseline-1 wins= 56.34% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-baseline-3 wins= 64.79% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-baseline-4 wins= 69.01% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-baseline-5 wins= 47.89% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-frombest-1 wins= 56.34% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-frombest-2 wins= 46.48% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-frombest-3 wins= 54.93% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-frombest-4 wins= 56.34% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-frombest-5 wins= 45.07% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-standard-1 wins= 52.11% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-standard-2 wins= 49.30% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-standard-3 wins= 52.11% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-standard-4 wins= 43.66% errs=  0.00% alls=35
                Tree-frombest-4           BinaryTree-standard-5 wins= 28.17% errs=  0.00% alls=35
                Tree-frombest-4                            Chad wins=  2.82% errs=  0.00% alls=35
                Tree-frombest-4                            Coac wins=  0.00% errs=  0.00% alls=35
                Tree-frombest-4               Linear-baseline-1 wins= 57.75% errs=  0.00% alls=35
                Tree-frombest-4               Linear-baseline-2 wins= 47.89% errs=  0.00% alls=35
                Tree-frombest-4               Linear-baseline-4 wins= 50.70% errs=  0.00% alls=35
                Tree-frombest-4               Linear-baseline-5 wins= 45.07% errs=  0.00% alls=35
                Tree-frombest-4 Linear-from-Linear-standard-1-1 wins= 43.48% errs=  0.00% alls=34
                Tree-frombest-4 Linear-from-Linear-standard-1-2 wins= 39.13% errs=  0.00% alls=34
                Tree-frombest-4 Linear-from-Linear-standard-2-1 wins= 46.38% errs=  0.00% alls=34
                Tree-frombest-4 Linear-from-Linear-standard-2-2 wins= 23.19% errs=  0.00% alls=34
                Tree-frombest-4 Linear-from-Linear-standard-3-1 wins= 28.99% errs=  0.00% alls=34
                Tree-frombest-4 Linear-from-Linear-standard-3-2 wins= 37.68% errs=  0.00% alls=34
                Tree-frombest-4 Linear-from-Linear-standard-4-1 wins= 29.41% errs=  0.00% alls=34
                Tree-frombest-4 Linear-from-Linear-standard-4-2 wins= 39.71% errs=  0.00% alls=34
                Tree-frombest-4               Linear-frombest-1 wins= 38.03% errs=  0.00% alls=35
                Tree-frombest-4               Linear-frombest-2 wins= 49.30% errs=  0.00% alls=35
                Tree-frombest-4               Linear-frombest-3 wins= 49.30% errs=  0.00% alls=35
                Tree-frombest-4               Linear-frombest-4 wins= 26.76% errs=  0.00% alls=35
                Tree-frombest-4               Linear-frombest-5 wins= 61.97% errs=  0.00% alls=35
                Tree-frombest-4               Linear-standard-1 wins= 25.35% errs=  0.00% alls=35
                Tree-frombest-4               Linear-standard-2 wins= 46.48% errs=  0.00% alls=35
                Tree-frombest-4               Linear-standard-3 wins= 36.62% errs=  0.00% alls=35
                Tree-frombest-4               Linear-standard-4 wins= 35.21% errs=  0.00% alls=35
                Tree-frombest-4               Linear-standard-5 wins= 43.66% errs=  0.00% alls=35
                Tree-frombest-4                 OneLaneIsEnough wins= 30.99% errs=  0.00% alls=35
                Tree-frombest-4            ReinforcedGreediness wins=  8.45% errs=  0.00% alls=35
                Tree-frombest-4                 Tree-baseline-1 wins= 66.20% errs=  0.00% alls=35
                Tree-frombest-4                 Tree-baseline-2 wins= 77.14% errs=  0.00% alls=35
                Tree-frombest-4                 Tree-baseline-3 wins= 55.71% errs=  0.00% alls=35
                Tree-frombest-4                 Tree-baseline-4 wins= 60.00% errs=  0.00% alls=35
                Tree-frombest-4                 Tree-baseline-5 wins= 58.57% errs=  0.00% alls=35
                Tree-frombest-4   Tree-from-Linear-standard-1-1 wins= 49.25% errs=  0.00% alls=33
                Tree-frombest-4   Tree-from-Linear-standard-1-2 wins= 35.82% errs=  0.00% alls=33
                Tree-frombest-4   Tree-from-Linear-standard-2-1 wins= 37.31% errs=  0.00% alls=33
                Tree-frombest-4   Tree-from-Linear-standard-2-2 wins= 32.84% errs=  0.00% alls=33
                Tree-frombest-4   Tree-from-Linear-standard-3-1 wins= 22.39% errs=  0.00% alls=33
                Tree-frombest-4   Tree-from-Linear-standard-3-2 wins= 20.90% errs=  0.00% alls=33
                Tree-frombest-4   Tree-from-Linear-standard-4-1 wins= 23.88% errs=  0.00% alls=33
                Tree-frombest-4   Tree-from-Linear-standard-4-2 wins= 31.34% errs=  0.00% alls=33
                Tree-frombest-4                 Tree-frombest-1 wins= 27.14% errs=  0.00% alls=35
                Tree-frombest-4                 Tree-frombest-2 wins= 37.14% errs=  0.00% alls=35
                Tree-frombest-4                 Tree-frombest-3 wins= 55.71% errs=  0.00% alls=35
                Tree-frombest-4                 Tree-frombest-5 wins= 57.14% errs=  0.00% alls=35
                Tree-frombest-4                 Tree-standard-1 wins= 46.38% errs=  0.00% alls=34
                Tree-frombest-4                 Tree-standard-2 wins= 55.07% errs=  0.00% alls=34
                Tree-frombest-4                 Tree-standard-3 wins= 52.17% errs=  0.00% alls=34
                Tree-frombest-4                 Tree-standard-4 wins= 34.78% errs=  0.00% alls=34
                Tree-frombest-4                 Tree-standard-5 wins= 49.28% errs=  0.00% alls=34
                Tree-frombest-5                       Baseline1 wins= 63.38% errs=  0.00% alls=35
                Tree-frombest-5                       Baseline2 wins= 57.75% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-baseline-1 wins= 50.70% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-baseline-3 wins= 61.97% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-baseline-4 wins= 69.01% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-baseline-5 wins= 59.15% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-frombest-1 wins= 56.34% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-frombest-2 wins= 25.35% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-frombest-3 wins= 47.89% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-frombest-4 wins= 54.93% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-frombest-5 wins= 46.48% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-standard-1 wins= 38.03% errs=  1.41% alls=35
                Tree-frombest-5           BinaryTree-standard-2 wins= 32.39% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-standard-3 wins= 60.56% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-standard-4 wins= 50.70% errs=  0.00% alls=35
                Tree-frombest-5           BinaryTree-standard-5 wins= 29.58% errs=  0.00% alls=35
                Tree-frombest-5                            Chad wins=  9.86% errs=  0.00% alls=35
                Tree-frombest-5                            Coac wins=  5.63% errs=  0.00% alls=35
                Tree-frombest-5               Linear-baseline-1 wins= 49.30% errs=  0.00% alls=35
                Tree-frombest-5               Linear-baseline-2 wins= 32.39% errs=  0.00% alls=35
                Tree-frombest-5               Linear-baseline-4 wins= 35.21% errs=  0.00% alls=35
                Tree-frombest-5               Linear-baseline-5 wins= 42.25% errs=  0.00% alls=35
                Tree-frombest-5 Linear-from-Linear-standard-1-1 wins= 46.38% errs=  0.00% alls=34
                Tree-frombest-5 Linear-from-Linear-standard-1-2 wins= 31.88% errs=  0.00% alls=34
                Tree-frombest-5 Linear-from-Linear-standard-2-1 wins= 33.33% errs=  0.00% alls=34
                Tree-frombest-5 Linear-from-Linear-standard-2-2 wins= 39.13% errs=  0.00% alls=34
                Tree-frombest-5 Linear-from-Linear-standard-3-1 wins= 33.33% errs=  0.00% alls=34
                Tree-frombest-5 Linear-from-Linear-standard-3-2 wins= 36.23% errs=  0.00% alls=34
                Tree-frombest-5 Linear-from-Linear-standard-4-1 wins= 27.94% errs=  0.00% alls=34
                Tree-frombest-5 Linear-from-Linear-standard-4-2 wins= 45.59% errs=  0.00% alls=34
                Tree-frombest-5               Linear-frombest-1 wins= 47.89% errs=  0.00% alls=35
                Tree-frombest-5               Linear-frombest-2 wins= 56.34% errs=  0.00% alls=35
                Tree-frombest-5               Linear-frombest-3 wins= 45.07% errs=  0.00% alls=35
                Tree-frombest-5               Linear-frombest-4 wins= 35.21% errs=  0.00% alls=35
                Tree-frombest-5               Linear-frombest-5 wins= 47.89% errs=  0.00% alls=35
                Tree-frombest-5               Linear-standard-1 wins= 21.13% errs=  0.00% alls=35
                Tree-frombest-5               Linear-standard-2 wins= 25.35% errs=  0.00% alls=35
                Tree-frombest-5               Linear-standard-3 wins= 42.25% errs=  0.00% alls=35
                Tree-frombest-5               Linear-standard-4 wins= 30.99% errs=  0.00% alls=35
                Tree-frombest-5               Linear-standard-5 wins= 45.07% errs=  0.00% alls=35
                Tree-frombest-5                 OneLaneIsEnough wins= 39.44% errs=  0.00% alls=35
                Tree-frombest-5            ReinforcedGreediness wins= 14.08% errs=  0.00% alls=35
                Tree-frombest-5                 Tree-baseline-1 wins= 53.52% errs=  0.00% alls=35
                Tree-frombest-5                 Tree-baseline-2 wins= 61.43% errs=  0.00% alls=35
                Tree-frombest-5                 Tree-baseline-3 wins= 55.71% errs=  0.00% alls=35
                Tree-frombest-5                 Tree-baseline-4 wins= 61.43% errs=  0.00% alls=35
                Tree-frombest-5                 Tree-baseline-5 wins= 47.14% errs=  0.00% alls=35
                Tree-frombest-5   Tree-from-Linear-standard-1-1 wins= 32.84% errs=  0.00% alls=33
                Tree-frombest-5   Tree-from-Linear-standard-1-2 wins= 35.82% errs=  0.00% alls=33
                Tree-frombest-5   Tree-from-Linear-standard-2-1 wins= 34.33% errs=  0.00% alls=33
                Tree-frombest-5   Tree-from-Linear-standard-2-2 wins= 20.90% errs=  0.00% alls=33
                Tree-frombest-5   Tree-from-Linear-standard-3-1 wins= 32.84% errs=  0.00% alls=33
                Tree-frombest-5   Tree-from-Linear-standard-3-2 wins= 46.27% errs=  0.00% alls=33
                Tree-frombest-5   Tree-from-Linear-standard-4-1 wins= 28.36% errs=  0.00% alls=33
                Tree-frombest-5   Tree-from-Linear-standard-4-2 wins= 38.81% errs=  0.00% alls=33
                Tree-frombest-5                 Tree-frombest-1 wins= 41.43% errs=  0.00% alls=35
                Tree-frombest-5                 Tree-frombest-2 wins= 52.86% errs=  0.00% alls=35
                Tree-frombest-5                 Tree-frombest-3 wins= 44.29% errs=  0.00% alls=35
                Tree-frombest-5                 Tree-frombest-4 wins= 42.86% errs=  0.00% alls=35
                Tree-frombest-5                 Tree-standard-1 wins= 37.68% errs=  0.00% alls=34
                Tree-frombest-5                 Tree-standard-2 wins= 39.13% errs=  1.45% alls=34
                Tree-frombest-5                 Tree-standard-3 wins= 66.67% errs=  0.00% alls=34
                Tree-frombest-5                 Tree-standard-4 wins= 34.78% errs=  0.00% alls=34
                Tree-frombest-5                 Tree-standard-5 wins= 52.17% errs=  0.00% alls=34
                Tree-standard-1                       Baseline1 wins= 54.93% errs=  0.00% alls=35
                Tree-standard-1                       Baseline2 wins= 36.62% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-baseline-1 wins= 66.20% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-baseline-3 wins= 64.79% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-baseline-4 wins= 71.83% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-baseline-5 wins= 71.83% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-frombest-1 wins= 67.61% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-frombest-2 wins= 30.99% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-frombest-3 wins= 67.61% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-frombest-4 wins= 60.56% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-frombest-5 wins= 52.11% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-standard-1 wins= 59.15% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-standard-2 wins= 57.75% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-standard-3 wins= 57.75% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-standard-4 wins= 64.79% errs=  0.00% alls=35
                Tree-standard-1           BinaryTree-standard-5 wins= 47.14% errs=  0.00% alls=35
                Tree-standard-1                            Chad wins= 15.49% errs=  0.00% alls=35
                Tree-standard-1                            Coac wins=  7.04% errs=  0.00% alls=35
                Tree-standard-1               Linear-baseline-1 wins= 64.29% errs=  0.00% alls=35
                Tree-standard-1               Linear-baseline-2 wins= 55.71% errs=  0.00% alls=35
                Tree-standard-1               Linear-baseline-4 wins= 77.14% errs=  0.00% alls=35
                Tree-standard-1               Linear-baseline-5 wins= 58.57% errs=  0.00% alls=35
                Tree-standard-1 Linear-from-Linear-standard-1-1 wins= 47.06% errs=  0.00% alls=34
                Tree-standard-1 Linear-from-Linear-standard-1-2 wins= 45.59% errs=  0.00% alls=34
                Tree-standard-1 Linear-from-Linear-standard-2-1 wins= 58.82% errs=  0.00% alls=34
                Tree-standard-1 Linear-from-Linear-standard-2-2 wins= 45.59% errs=  0.00% alls=34
                Tree-standard-1 Linear-from-Linear-standard-3-1 wins= 50.00% errs=  0.00% alls=34
                Tree-standard-1 Linear-from-Linear-standard-3-2 wins= 42.65% errs=  0.00% alls=34
                Tree-standard-1 Linear-from-Linear-standard-4-1 wins= 26.87% errs=  0.00% alls=33
                Tree-standard-1 Linear-from-Linear-standard-4-2 wins= 44.78% errs=  0.00% alls=33
                Tree-standard-1               Linear-frombest-1 wins= 41.43% errs=  0.00% alls=35
                Tree-standard-1               Linear-frombest-2 wins= 62.86% errs=  0.00% alls=35
                Tree-standard-1               Linear-frombest-3 wins= 52.86% errs=  0.00% alls=35
                Tree-standard-1               Linear-frombest-4 wins= 40.00% errs=  0.00% alls=35
                Tree-standard-1               Linear-frombest-5 wins= 64.29% errs=  0.00% alls=35
                Tree-standard-1               Linear-standard-1 wins= 34.29% errs=  0.00% alls=35
                Tree-standard-1               Linear-standard-2 wins= 45.71% errs=  0.00% alls=35
                Tree-standard-1               Linear-standard-3 wins= 51.43% errs=  0.00% alls=35
                Tree-standard-1               Linear-standard-4 wins= 32.86% errs=  0.00% alls=35
                Tree-standard-1               Linear-standard-5 wins= 50.00% errs=  0.00% alls=35
                Tree-standard-1                 OneLaneIsEnough wins= 23.94% errs=  0.00% alls=35
                Tree-standard-1            ReinforcedGreediness wins=  9.86% errs=  0.00% alls=35
                Tree-standard-1                 Tree-baseline-1 wins= 74.29% errs=  0.00% alls=35
                Tree-standard-1                 Tree-baseline-2 wins= 78.26% errs=  0.00% alls=34
                Tree-standard-1                 Tree-baseline-3 wins= 69.57% errs=  0.00% alls=34
                Tree-standard-1                 Tree-baseline-4 wins= 65.22% errs=  0.00% alls=34
                Tree-standard-1                 Tree-baseline-5 wins= 49.28% errs=  0.00% alls=34
                Tree-standard-1   Tree-from-Linear-standard-1-1 wins= 54.55% errs=  0.00% alls=33
                Tree-standard-1   Tree-from-Linear-standard-1-2 wins= 36.36% errs=  0.00% alls=33
                Tree-standard-1   Tree-from-Linear-standard-2-1 wins= 33.33% errs=  0.00% alls=33
                Tree-standard-1   Tree-from-Linear-standard-2-2 wins= 36.36% errs=  0.00% alls=33
                Tree-standard-1   Tree-from-Linear-standard-3-1 wins= 39.39% errs=  0.00% alls=33
                Tree-standard-1   Tree-from-Linear-standard-3-2 wins= 37.88% errs=  0.00% alls=33
                Tree-standard-1   Tree-from-Linear-standard-4-1 wins= 31.82% errs=  0.00% alls=33
                Tree-standard-1   Tree-from-Linear-standard-4-2 wins= 33.33% errs=  0.00% alls=33
                Tree-standard-1                 Tree-frombest-1 wins= 39.13% errs=  0.00% alls=34
                Tree-standard-1                 Tree-frombest-2 wins= 59.42% errs=  0.00% alls=34
                Tree-standard-1                 Tree-frombest-3 wins= 63.77% errs=  0.00% alls=34
                Tree-standard-1                 Tree-frombest-4 wins= 53.62% errs=  0.00% alls=34
                Tree-standard-1                 Tree-frombest-5 wins= 62.32% errs=  0.00% alls=34
                Tree-standard-1                 Tree-standard-2 wins= 54.41% errs=  0.00% alls=34
                Tree-standard-1                 Tree-standard-3 wins= 61.76% errs=  0.00% alls=34
                Tree-standard-1                 Tree-standard-4 wins= 47.06% errs=  0.00% alls=34
                Tree-standard-1                 Tree-standard-5 wins= 60.29% errs=  0.00% alls=34
                Tree-standard-2                       Baseline1 wins= 74.29% errs=  0.00% alls=35
                Tree-standard-2                       Baseline2 wins= 40.00% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-baseline-1 wins= 61.43% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-baseline-3 wins= 78.57% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-baseline-4 wins= 84.29% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-baseline-5 wins= 71.43% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-frombest-1 wins= 75.71% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-frombest-2 wins= 52.86% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-frombest-3 wins= 51.43% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-frombest-4 wins= 65.71% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-frombest-5 wins= 71.43% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-standard-1 wins= 52.86% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-standard-2 wins= 51.43% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-standard-3 wins= 54.29% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-standard-4 wins= 52.86% errs=  0.00% alls=35
                Tree-standard-2           BinaryTree-standard-5 wins= 42.86% errs=  0.00% alls=35
                Tree-standard-2                            Chad wins= 18.57% errs=  0.00% alls=35
                Tree-standard-2                            Coac wins=  7.14% errs=  0.00% alls=35
                Tree-standard-2               Linear-baseline-1 wins= 62.86% errs=  0.00% alls=35
                Tree-standard-2               Linear-baseline-2 wins= 60.00% errs=  0.00% alls=35
                Tree-standard-2               Linear-baseline-4 wins= 70.00% errs=  0.00% alls=35
                Tree-standard-2               Linear-baseline-5 wins= 55.71% errs=  0.00% alls=35
                Tree-standard-2 Linear-from-Linear-standard-1-1 wins= 58.82% errs=  0.00% alls=34
                Tree-standard-2 Linear-from-Linear-standard-1-2 wins= 44.12% errs=  0.00% alls=34
                Tree-standard-2 Linear-from-Linear-standard-2-1 wins= 66.18% errs=  0.00% alls=34
                Tree-standard-2 Linear-from-Linear-standard-2-2 wins= 47.06% errs=  0.00% alls=34
                Tree-standard-2 Linear-from-Linear-standard-3-1 wins= 52.94% errs=  0.00% alls=34
                Tree-standard-2 Linear-from-Linear-standard-3-2 wins= 72.06% errs=  0.00% alls=34
                Tree-standard-2 Linear-from-Linear-standard-4-1 wins= 43.28% errs=  0.00% alls=33
                Tree-standard-2 Linear-from-Linear-standard-4-2 wins= 46.27% errs=  0.00% alls=33
                Tree-standard-2               Linear-frombest-1 wins= 58.57% errs=  0.00% alls=35
                Tree-standard-2               Linear-frombest-2 wins= 62.86% errs=  0.00% alls=35
                Tree-standard-2               Linear-frombest-3 wins= 48.57% errs=  0.00% alls=35
                Tree-standard-2               Linear-frombest-4 wins= 35.71% errs=  0.00% alls=35
                Tree-standard-2               Linear-frombest-5 wins= 64.29% errs=  0.00% alls=35
                Tree-standard-2               Linear-standard-1 wins= 58.57% errs=  0.00% alls=35
                Tree-standard-2               Linear-standard-2 wins= 65.71% errs=  0.00% alls=35
                Tree-standard-2               Linear-standard-3 wins= 51.43% errs=  0.00% alls=35
                Tree-standard-2               Linear-standard-4 wins= 42.86% errs=  0.00% alls=35
                Tree-standard-2               Linear-standard-5 wins= 61.43% errs=  0.00% alls=35
                Tree-standard-2                 OneLaneIsEnough wins= 42.86% errs=  0.00% alls=35
                Tree-standard-2            ReinforcedGreediness wins= 21.43% errs=  0.00% alls=35
                Tree-standard-2                 Tree-baseline-1 wins= 72.86% errs=  0.00% alls=35
                Tree-standard-2                 Tree-baseline-2 wins= 89.86% errs=  0.00% alls=34
                Tree-standard-2                 Tree-baseline-3 wins= 72.46% errs=  0.00% alls=34
                Tree-standard-2                 Tree-baseline-4 wins= 63.77% errs=  0.00% alls=34
                Tree-standard-2                 Tree-baseline-5 wins= 65.22% errs=  0.00% alls=34
                Tree-standard-2   Tree-from-Linear-standard-1-1 wins= 42.42% errs=  0.00% alls=33
                Tree-standard-2   Tree-from-Linear-standard-1-2 wins= 51.52% errs=  0.00% alls=33
                Tree-standard-2   Tree-from-Linear-standard-2-1 wins= 43.94% errs=  0.00% alls=33
                Tree-standard-2   Tree-from-Linear-standard-2-2 wins= 42.42% errs=  0.00% alls=33
                Tree-standard-2   Tree-from-Linear-standard-3-1 wins= 43.94% errs=  0.00% alls=33
                Tree-standard-2   Tree-from-Linear-standard-3-2 wins= 45.45% errs=  0.00% alls=33
                Tree-standard-2   Tree-from-Linear-standard-4-1 wins= 34.85% errs=  0.00% alls=33
                Tree-standard-2   Tree-from-Linear-standard-4-2 wins= 54.55% errs=  0.00% alls=33
                Tree-standard-2                 Tree-frombest-1 wins= 43.48% errs=  0.00% alls=34
                Tree-standard-2                 Tree-frombest-2 wins= 57.97% errs=  0.00% alls=34
                Tree-standard-2                 Tree-frombest-3 wins= 56.52% errs=  0.00% alls=34
                Tree-standard-2                 Tree-frombest-4 wins= 44.93% errs=  0.00% alls=34
                Tree-standard-2                 Tree-frombest-5 wins= 60.87% errs=  0.00% alls=34
                Tree-standard-2                 Tree-standard-1 wins= 45.59% errs=  0.00% alls=34
                Tree-standard-2                 Tree-standard-3 wins= 80.88% errs=  0.00% alls=34
                Tree-standard-2                 Tree-standard-4 wins= 50.00% errs=  0.00% alls=34
                Tree-standard-2                 Tree-standard-5 wins= 50.00% errs=  0.00% alls=34
                Tree-standard-3                       Baseline1 wins= 68.57% errs=  0.00% alls=35
                Tree-standard-3                       Baseline2 wins= 35.71% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-baseline-1 wins= 88.57% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-baseline-3 wins= 61.43% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-baseline-4 wins= 54.29% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-baseline-5 wins= 72.86% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-frombest-1 wins= 38.57% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-frombest-2 wins= 18.57% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-frombest-3 wins= 55.71% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-frombest-4 wins= 57.14% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-frombest-5 wins= 42.86% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-standard-1 wins= 31.43% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-standard-2 wins= 15.71% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-standard-3 wins= 70.00% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-standard-4 wins= 28.57% errs=  0.00% alls=35
                Tree-standard-3           BinaryTree-standard-5 wins= 34.29% errs=  0.00% alls=35
                Tree-standard-3                            Chad wins= 14.29% errs=  0.00% alls=35
                Tree-standard-3                            Coac wins=  2.86% errs=  0.00% alls=35
                Tree-standard-3               Linear-baseline-1 wins= 82.86% errs=  0.00% alls=35
                Tree-standard-3               Linear-baseline-2 wins= 67.14% errs=  0.00% alls=35
                Tree-standard-3               Linear-baseline-4 wins= 67.14% errs=  0.00% alls=35
                Tree-standard-3               Linear-baseline-5 wins= 70.00% errs=  0.00% alls=35
                Tree-standard-3 Linear-from-Linear-standard-1-1 wins= 14.71% errs=  0.00% alls=34
                Tree-standard-3 Linear-from-Linear-standard-1-2 wins=  8.82% errs=  0.00% alls=34
                Tree-standard-3 Linear-from-Linear-standard-2-1 wins= 11.76% errs=  0.00% alls=34
                Tree-standard-3 Linear-from-Linear-standard-2-2 wins= 14.71% errs=  0.00% alls=34
                Tree-standard-3 Linear-from-Linear-standard-3-1 wins= 16.18% errs=  0.00% alls=34
                Tree-standard-3 Linear-from-Linear-standard-3-2 wins= 23.53% errs=  0.00% alls=34
                Tree-standard-3 Linear-from-Linear-standard-4-1 wins= 13.43% errs=  0.00% alls=33
                Tree-standard-3 Linear-from-Linear-standard-4-2 wins= 10.45% errs=  0.00% alls=33
                Tree-standard-3               Linear-frombest-1 wins= 15.71% errs=  0.00% alls=35
                Tree-standard-3               Linear-frombest-2 wins= 21.43% errs=  0.00% alls=35
                Tree-standard-3               Linear-frombest-3 wins= 22.86% errs=  0.00% alls=35
                Tree-standard-3               Linear-frombest-4 wins= 12.86% errs=  0.00% alls=35
                Tree-standard-3               Linear-frombest-5 wins= 47.14% errs=  0.00% alls=35
                Tree-standard-3               Linear-standard-1 wins= 11.43% errs=  0.00% alls=35
                Tree-standard-3               Linear-standard-2 wins= 22.86% errs=  0.00% alls=35
                Tree-standard-3               Linear-standard-3 wins= 22.86% errs=  0.00% alls=35
                Tree-standard-3               Linear-standard-4 wins= 21.43% errs=  0.00% alls=35
                Tree-standard-3               Linear-standard-5 wins= 18.57% errs=  0.00% alls=35
                Tree-standard-3                 OneLaneIsEnough wins= 17.14% errs=  0.00% alls=35
                Tree-standard-3            ReinforcedGreediness wins=  1.43% errs=  0.00% alls=35
                Tree-standard-3                 Tree-baseline-1 wins= 27.14% errs=  0.00% alls=35
                Tree-standard-3                 Tree-baseline-2 wins= 79.71% errs=  0.00% alls=34
                Tree-standard-3                 Tree-baseline-3 wins= 56.52% errs=  0.00% alls=34
                Tree-standard-3                 Tree-baseline-4 wins= 46.38% errs=  0.00% alls=34
                Tree-standard-3                 Tree-baseline-5 wins= 17.39% errs=  0.00% alls=34
                Tree-standard-3   Tree-from-Linear-standard-1-1 wins= 34.85% errs=  0.00% alls=33
                Tree-standard-3   Tree-from-Linear-standard-1-2 wins= 13.64% errs=  0.00% alls=33
                Tree-standard-3   Tree-from-Linear-standard-2-1 wins= 10.61% errs=  0.00% alls=33
                Tree-standard-3   Tree-from-Linear-standard-2-2 wins= 13.64% errs=  0.00% alls=33
                Tree-standard-3   Tree-from-Linear-standard-3-1 wins= 12.12% errs=  0.00% alls=33
                Tree-standard-3   Tree-from-Linear-standard-3-2 wins= 15.15% errs=  0.00% alls=33
                Tree-standard-3   Tree-from-Linear-standard-4-1 wins= 13.64% errs=  0.00% alls=33
                Tree-standard-3   Tree-from-Linear-standard-4-2 wins=  7.58% errs=  0.00% alls=33
                Tree-standard-3                 Tree-frombest-1 wins= 21.74% errs=  0.00% alls=34
                Tree-standard-3                 Tree-frombest-2 wins= 30.43% errs=  0.00% alls=34
                Tree-standard-3                 Tree-frombest-3 wins= 33.33% errs=  0.00% alls=34
                Tree-standard-3                 Tree-frombest-4 wins= 47.83% errs=  0.00% alls=34
                Tree-standard-3                 Tree-frombest-5 wins= 33.33% errs=  0.00% alls=34
                Tree-standard-3                 Tree-standard-1 wins= 38.24% errs=  0.00% alls=34
                Tree-standard-3                 Tree-standard-2 wins= 19.12% errs=  0.00% alls=34
                Tree-standard-3                 Tree-standard-4 wins= 38.24% errs=  0.00% alls=34
                Tree-standard-3                 Tree-standard-5 wins= 61.76% errs=  0.00% alls=34
                Tree-standard-4                       Baseline1 wins= 57.14% errs=  0.00% alls=35
                Tree-standard-4                       Baseline2 wins= 31.43% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-baseline-1 wins= 57.14% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-baseline-3 wins= 72.86% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-baseline-4 wins= 70.00% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-baseline-5 wins= 61.43% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-frombest-1 wins= 52.86% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-frombest-2 wins= 40.00% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-frombest-3 wins= 62.86% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-frombest-4 wins= 70.00% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-frombest-5 wins= 64.29% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-standard-1 wins= 52.86% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-standard-2 wins= 55.71% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-standard-3 wins= 68.57% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-standard-4 wins= 64.29% errs=  0.00% alls=35
                Tree-standard-4           BinaryTree-standard-5 wins= 50.00% errs=  0.00% alls=35
                Tree-standard-4                            Chad wins=  5.71% errs=  0.00% alls=35
                Tree-standard-4                            Coac wins= 14.29% errs=  0.00% alls=35
                Tree-standard-4               Linear-baseline-1 wins= 42.86% errs=  0.00% alls=35
                Tree-standard-4               Linear-baseline-2 wins= 45.71% errs=  0.00% alls=35
                Tree-standard-4               Linear-baseline-4 wins= 41.43% errs=  0.00% alls=35
                Tree-standard-4               Linear-baseline-5 wins= 44.29% errs=  0.00% alls=35
                Tree-standard-4 Linear-from-Linear-standard-1-1 wins= 54.41% errs=  0.00% alls=34
                Tree-standard-4 Linear-from-Linear-standard-1-2 wins= 45.59% errs=  0.00% alls=34
                Tree-standard-4 Linear-from-Linear-standard-2-1 wins= 54.41% errs=  0.00% alls=34
                Tree-standard-4 Linear-from-Linear-standard-2-2 wins= 50.00% errs=  0.00% alls=34
                Tree-standard-4 Linear-from-Linear-standard-3-1 wins= 54.41% errs=  0.00% alls=34
                Tree-standard-4 Linear-from-Linear-standard-3-2 wins= 42.65% errs=  0.00% alls=34
                Tree-standard-4 Linear-from-Linear-standard-4-1 wins= 40.30% errs=  0.00% alls=33
                Tree-standard-4 Linear-from-Linear-standard-4-2 wins= 49.25% errs=  0.00% alls=33
                Tree-standard-4               Linear-frombest-1 wins= 41.43% errs=  0.00% alls=35
                Tree-standard-4               Linear-frombest-2 wins= 61.43% errs=  0.00% alls=35
                Tree-standard-4               Linear-frombest-3 wins= 58.57% errs=  0.00% alls=35
                Tree-standard-4               Linear-frombest-4 wins= 31.43% errs=  0.00% alls=35
                Tree-standard-4               Linear-frombest-5 wins= 58.57% errs=  0.00% alls=35
                Tree-standard-4               Linear-standard-1 wins= 35.71% errs=  0.00% alls=35
                Tree-standard-4               Linear-standard-2 wins= 54.29% errs=  0.00% alls=35
                Tree-standard-4               Linear-standard-3 wins= 28.57% errs=  0.00% alls=35
                Tree-standard-4               Linear-standard-4 wins= 35.71% errs=  0.00% alls=35
                Tree-standard-4               Linear-standard-5 wins= 52.86% errs=  0.00% alls=35
                Tree-standard-4                 OneLaneIsEnough wins= 38.57% errs=  0.00% alls=35
                Tree-standard-4            ReinforcedGreediness wins=  5.71% errs=  0.00% alls=35
                Tree-standard-4                 Tree-baseline-1 wins= 62.86% errs=  0.00% alls=35
                Tree-standard-4                 Tree-baseline-2 wins= 72.46% errs=  0.00% alls=34
                Tree-standard-4                 Tree-baseline-3 wins= 69.57% errs=  0.00% alls=34
                Tree-standard-4                 Tree-baseline-4 wins= 73.91% errs=  0.00% alls=34
                Tree-standard-4                 Tree-baseline-5 wins= 65.22% errs=  0.00% alls=34
                Tree-standard-4   Tree-from-Linear-standard-1-1 wins= 60.61% errs=  0.00% alls=33
                Tree-standard-4   Tree-from-Linear-standard-1-2 wins= 48.48% errs=  0.00% alls=33
                Tree-standard-4   Tree-from-Linear-standard-2-1 wins= 36.36% errs=  0.00% alls=33
                Tree-standard-4   Tree-from-Linear-standard-2-2 wins= 45.45% errs=  0.00% alls=33
                Tree-standard-4   Tree-from-Linear-standard-3-1 wins= 42.42% errs=  0.00% alls=33
                Tree-standard-4   Tree-from-Linear-standard-3-2 wins= 56.06% errs=  0.00% alls=33
                Tree-standard-4   Tree-from-Linear-standard-4-1 wins= 42.42% errs=  0.00% alls=33
                Tree-standard-4   Tree-from-Linear-standard-4-2 wins= 40.91% errs=  0.00% alls=33
                Tree-standard-4                 Tree-frombest-1 wins= 40.58% errs=  0.00% alls=34
                Tree-standard-4                 Tree-frombest-2 wins= 57.97% errs=  0.00% alls=34
                Tree-standard-4                 Tree-frombest-3 wins= 69.57% errs=  0.00% alls=34
                Tree-standard-4                 Tree-frombest-4 wins= 65.22% errs=  0.00% alls=34
                Tree-standard-4                 Tree-frombest-5 wins= 65.22% errs=  0.00% alls=34
                Tree-standard-4                 Tree-standard-1 wins= 52.94% errs=  0.00% alls=34
                Tree-standard-4                 Tree-standard-2 wins= 50.00% errs=  0.00% alls=34
                Tree-standard-4                 Tree-standard-3 wins= 61.76% errs=  0.00% alls=34
                Tree-standard-4                 Tree-standard-5 wins= 60.29% errs=  0.00% alls=34
                Tree-standard-5                       Baseline1 wins= 58.57% errs=  0.00% alls=35
                Tree-standard-5                       Baseline2 wins= 38.57% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-baseline-1 wins= 44.29% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-baseline-3 wins= 65.71% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-baseline-4 wins= 60.00% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-baseline-5 wins= 57.14% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-frombest-1 wins= 51.43% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-frombest-2 wins= 37.14% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-frombest-3 wins= 57.14% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-frombest-4 wins= 54.29% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-frombest-5 wins= 50.00% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-standard-1 wins= 52.86% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-standard-2 wins= 32.86% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-standard-3 wins= 58.57% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-standard-4 wins= 54.29% errs=  0.00% alls=35
                Tree-standard-5           BinaryTree-standard-5 wins= 35.71% errs=  0.00% alls=35
                Tree-standard-5                            Chad wins= 10.00% errs=  0.00% alls=35
                Tree-standard-5                            Coac wins=  7.14% errs=  0.00% alls=35
                Tree-standard-5               Linear-baseline-1 wins= 38.57% errs=  0.00% alls=35
                Tree-standard-5               Linear-baseline-2 wins= 38.57% errs=  0.00% alls=35
                Tree-standard-5               Linear-baseline-4 wins= 31.43% errs=  0.00% alls=35
                Tree-standard-5               Linear-baseline-5 wins= 31.43% errs=  0.00% alls=35
                Tree-standard-5 Linear-from-Linear-standard-1-1 wins= 27.94% errs=  0.00% alls=34
                Tree-standard-5 Linear-from-Linear-standard-1-2 wins= 42.65% errs=  0.00% alls=34
                Tree-standard-5 Linear-from-Linear-standard-2-1 wins= 29.41% errs=  0.00% alls=34
                Tree-standard-5 Linear-from-Linear-standard-2-2 wins= 36.76% errs=  0.00% alls=34
                Tree-standard-5 Linear-from-Linear-standard-3-1 wins= 38.24% errs=  0.00% alls=34
                Tree-standard-5 Linear-from-Linear-standard-3-2 wins= 35.29% errs=  0.00% alls=34
                Tree-standard-5 Linear-from-Linear-standard-4-1 wins= 28.36% errs=  0.00% alls=33
                Tree-standard-5 Linear-from-Linear-standard-4-2 wins= 46.27% errs=  0.00% alls=33
                Tree-standard-5               Linear-frombest-1 wins= 25.71% errs=  0.00% alls=35
                Tree-standard-5               Linear-frombest-2 wins= 48.57% errs=  0.00% alls=35
                Tree-standard-5               Linear-frombest-3 wins= 50.00% errs=  0.00% alls=35
                Tree-standard-5               Linear-frombest-4 wins= 20.00% errs=  0.00% alls=35
                Tree-standard-5               Linear-frombest-5 wins= 51.43% errs=  0.00% alls=35
                Tree-standard-5               Linear-standard-1 wins= 27.14% errs=  0.00% alls=35
                Tree-standard-5               Linear-standard-2 wins= 35.71% errs=  0.00% alls=35
                Tree-standard-5               Linear-standard-3 wins= 27.14% errs=  0.00% alls=35
                Tree-standard-5               Linear-standard-4 wins= 38.57% errs=  0.00% alls=35
                Tree-standard-5               Linear-standard-5 wins= 41.43% errs=  0.00% alls=35
                Tree-standard-5                 OneLaneIsEnough wins= 40.00% errs=  0.00% alls=35
                Tree-standard-5            ReinforcedGreediness wins=  8.57% errs=  0.00% alls=35
                Tree-standard-5                 Tree-baseline-1 wins= 61.43% errs=  0.00% alls=35
                Tree-standard-5                 Tree-baseline-2 wins= 68.12% errs=  0.00% alls=34
                Tree-standard-5                 Tree-baseline-3 wins= 59.42% errs=  0.00% alls=34
                Tree-standard-5                 Tree-baseline-4 wins= 56.52% errs=  0.00% alls=34
                Tree-standard-5                 Tree-baseline-5 wins= 60.87% errs=  0.00% alls=34
                Tree-standard-5   Tree-from-Linear-standard-1-1 wins= 53.03% errs=  0.00% alls=33
                Tree-standard-5   Tree-from-Linear-standard-1-2 wins= 30.30% errs=  0.00% alls=33
                Tree-standard-5   Tree-from-Linear-standard-2-1 wins= 28.79% errs=  0.00% alls=33
                Tree-standard-5   Tree-from-Linear-standard-2-2 wins= 25.76% errs=  0.00% alls=33
                Tree-standard-5   Tree-from-Linear-standard-3-1 wins= 31.82% errs=  0.00% alls=33
                Tree-standard-5   Tree-from-Linear-standard-3-2 wins= 28.79% errs=  0.00% alls=33
                Tree-standard-5   Tree-from-Linear-standard-4-1 wins= 22.73% errs=  0.00% alls=33
                Tree-standard-5   Tree-from-Linear-standard-4-2 wins= 33.33% errs=  0.00% alls=33
                Tree-standard-5                 Tree-frombest-1 wins= 34.78% errs=  0.00% alls=34
                Tree-standard-5                 Tree-frombest-2 wins= 33.33% errs=  0.00% alls=34
                Tree-standard-5                 Tree-frombest-3 wins= 44.93% errs=  0.00% alls=34
                Tree-standard-5                 Tree-frombest-4 wins= 50.72% errs=  0.00% alls=34
                Tree-standard-5                 Tree-frombest-5 wins= 47.83% errs=  0.00% alls=34
                Tree-standard-5                 Tree-standard-1 wins= 39.71% errs=  0.00% alls=34
                Tree-standard-5                 Tree-standard-2 wins= 50.00% errs=  0.00% alls=34
                Tree-standard-5                 Tree-standard-3 wins= 38.24% errs=  0.00% alls=34
                Tree-standard-5                 Tree-standard-4 wins= 39.71% errs=  0.00% alls=34
                           Coac wins= 90.42% errs=  0.00% alls=2271 avg= 19.49± 30.68ms
           ReinforcedGreediness wins= 85.23% errs=  0.11% alls=2271 avg= 89.29± 73.40ms
                           Chad wins= 83.18% errs=  0.00% alls=2271 avg=169.93± 56.93ms
  Tree-from-Linear-standard-4-2 wins= 65.33% errs=  0.00% alls=2143 avg=  3.33±  1.24ms
  Tree-from-Linear-standard-4-1 wins= 65.26% errs=  0.00% alls=2143 avg=  3.19±  1.21ms
Linear-from-Linear-standard-4-1 wins= 63.68% errs=  0.02% alls=2186 avg=  3.02±  0.97ms
  Tree-from-Linear-standard-2-1 wins= 62.88% errs=  0.00% alls=2143 avg=  3.17±  1.09ms
  Tree-from-Linear-standard-3-1 wins= 62.69% errs=  0.00% alls=2143 avg=  3.03±  1.04ms
  Tree-from-Linear-standard-2-2 wins= 62.25% errs=  0.00% alls=2143 avg=  3.66±  1.56ms
          BinaryTree-frombest-2 wins= 62.24% errs=  0.00% alls=2271 avg=  3.04±  0.95ms
                OneLaneIsEnough wins= 62.07% errs=  1.72% alls=2271 avg=  7.86± 20.47ms
              Linear-frombest-4 wins= 61.86% errs=  0.00% alls=2269 avg=  3.04±  1.02ms
              Linear-standard-4 wins= 61.62% errs=  0.00% alls=2269 avg=  3.02±  1.03ms
Linear-from-Linear-standard-1-2 wins= 59.12% errs=  0.00% alls=2206 avg=  3.03±  1.03ms
Linear-from-Linear-standard-2-2 wins= 57.90% errs=  0.02% alls=2206 avg=  3.03±  1.01ms
          BinaryTree-standard-2 wins= 57.02% errs=  0.02% alls=2271 avg=  2.99±  0.99ms
Linear-from-Linear-standard-1-1 wins= 56.33% errs=  0.02% alls=2206 avg=  3.04±  1.10ms
Linear-from-Linear-standard-2-1 wins= 56.11% errs=  0.07% alls=2206 avg=  3.02±  1.07ms
              Linear-standard-3 wins= 56.03% errs=  0.00% alls=2269 avg=  3.03±  0.99ms
              Linear-standard-1 wins= 55.92% errs=  0.02% alls=2269 avg=  3.04±  0.97ms
Linear-from-Linear-standard-3-1 wins= 55.59% errs=  0.00% alls=2206 avg=  3.02±  1.03ms
  Tree-from-Linear-standard-3-2 wins= 55.23% errs=  0.02% alls=2143 avg=  3.03±  1.04ms
Linear-from-Linear-standard-4-2 wins= 55.21% errs=  0.00% alls=2170 avg=  3.04±  0.99ms
                Tree-standard-2 wins= 54.97% errs=  0.00% alls=2206 avg=  3.04±  1.12ms
Linear-from-Linear-standard-3-2 wins= 54.08% errs=  0.02% alls=2206 avg=  3.03±  1.00ms
              Linear-standard-2 wins= 53.73% errs=  0.04% alls=2269 avg=  3.03±  1.01ms
                Tree-frombest-1 wins= 53.55% errs=  0.00% alls=2238 avg=  3.12±  0.87ms
  Tree-from-Linear-standard-1-2 wins= 52.29% errs=  0.00% alls=2143 avg=  3.11±  0.93ms
              Linear-frombest-1 wins= 51.72% errs=  0.00% alls=2270 avg=  3.05±  0.99ms
              Linear-frombest-3 wins= 51.16% errs=  0.07% alls=2269 avg=  3.02±  1.04ms
                Tree-standard-4 wins= 50.94% errs=  0.00% alls=2206 avg=  3.00±  0.94ms
          BinaryTree-standard-5 wins= 50.52% errs=  0.00% alls=2270 avg=  3.03±  0.96ms
                Tree-standard-1 wins= 50.43% errs=  0.00% alls=2216 avg=  2.99±  0.88ms
          BinaryTree-standard-1 wins= 47.67% errs=  0.07% alls=2271 avg=  2.99±  0.98ms
  Tree-from-Linear-standard-1-1 wins= 47.64% errs=  0.02% alls=2143 avg=  3.08±  1.01ms
                Tree-baseline-5 wins= 46.34% errs=  0.09% alls=2238 avg=  3.00±  1.13ms
              Linear-standard-5 wins= 45.76% errs=  0.02% alls=2269 avg=  3.03±  0.89ms
          BinaryTree-frombest-5 wins= 45.02% errs=  0.00% alls=2271 avg=  3.08±  0.98ms
              Linear-baseline-2 wins= 44.53% errs=  0.00% alls=2270 avg=  3.02±  0.81ms
                Tree-frombest-2 wins= 44.46% errs=  0.00% alls=2238 avg=  3.06±  0.92ms
              Linear-baseline-4 wins= 44.33% errs=  0.00% alls=2270 avg=  3.02±  0.85ms
              Linear-baseline-5 wins= 44.21% errs=  0.00% alls=2270 avg=  3.02±  0.81ms
                Tree-frombest-3 wins= 43.68% errs=  0.00% alls=2238 avg=  3.01±  0.99ms
                      Baseline2 wins= 42.73% errs=  0.00% alls=2271 avg=  3.73±  0.86ms
                Tree-frombest-4 wins= 42.67% errs=  0.00% alls=2238 avg=  3.02±  0.97ms
              Linear-frombest-2 wins= 42.19% errs=  0.02% alls=2269 avg=  3.03±  0.88ms
                Tree-frombest-5 wins= 42.00% errs=  0.04% alls=2238 avg=  3.02±  0.85ms
          BinaryTree-frombest-1 wins= 41.81% errs=  0.00% alls=2271 avg=  3.02±  0.93ms
          BinaryTree-standard-4 wins= 41.66% errs=  0.02% alls=2271 avg=  3.00±  0.97ms
                Tree-standard-5 wins= 40.77% errs=  0.00% alls=2206 avg=  3.05±  1.01ms
              Linear-baseline-1 wins= 40.34% errs=  0.00% alls=2270 avg=  3.03±  0.83ms
          BinaryTree-frombest-3 wins= 39.32% errs=  0.02% alls=2271 avg=  3.01±  0.97ms
                Tree-baseline-1 wins= 39.24% errs=  0.04% alls=2269 avg=  3.01±  1.10ms
          BinaryTree-frombest-4 wins= 39.15% errs=  0.00% alls=2271 avg=  3.00±  0.93ms
          BinaryTree-baseline-1 wins= 38.44% errs=  0.00% alls=2271 avg=  3.01±  0.91ms
              Linear-frombest-5 wins= 38.33% errs=  0.00% alls=2269 avg=  3.04±  0.94ms
                Tree-baseline-3 wins= 37.44% errs=  0.00% alls=2238 avg=  2.98±  0.99ms
                Tree-baseline-4 wins= 37.02% errs=  0.00% alls=2238 avg=  3.21±  1.17ms
          BinaryTree-baseline-5 wins= 36.83% errs=  0.00% alls=2271 avg=  3.03±  0.84ms
          BinaryTree-baseline-3 wins= 34.39% errs=  0.02% alls=2271 avg=  3.00±  0.94ms
                Tree-standard-3 wins= 32.99% errs=  0.00% alls=2206 avg=  3.02±  1.01ms
          BinaryTree-standard-3 wins= 32.67% errs=  0.00% alls=2271 avg=  3.01±  0.87ms
          BinaryTree-baseline-4 wins= 29.15% errs=  0.00% alls=2271 avg=  3.01±  0.89ms
                      Baseline1 wins= 28.89% errs=  0.00% alls=2271 avg=  3.00±  0.88ms
                Tree-baseline-2 wins= 26.24% errs=  0.00% alls=2250 avg=  2.99±  0.88ms

==> results-stderrs.txt <==
                            |                  Baseline1 |                  Baseline2 |        BinaryTree-baseline |        BinaryTree-frombest |        BinaryTree-standard |                       Chad |                       Coac |            Linear-baseline |Linear-from-Linear-standard |            Linear-frombest |            Linear-standard |            OneLaneIsEnough |       ReinforcedGreediness |              Tree-baseline |  Tree-from-Linear-standard |              Tree-frombest |              Tree-standard |                    average 
                  Baseline1 |                          - |               40.28± 0.00% |               43.40± 3.01% |               32.50± 7.69% |               38.33±13.34% |                2.78± 0.00% |                0.00± 0.00% |               45.83±14.67% |               17.01± 4.39% |               29.45±11.43% |               16.11± 2.99% |                6.94± 0.00% |                2.78± 0.00% |               36.91±17.52% |               21.69± 4.97% |               34.37±10.02% |               37.30± 7.44% |               28.81±14.76% 
                  Baseline2 |               59.72± 0.00% |                          - |               34.03±10.04% |               45.56± 9.56% |               57.50± 8.13% |                4.17± 0.00% |                0.00± 0.00% |               17.02± 2.67% |               39.91± 6.45% |               48.61± 3.29% |               35.55±12.22% |                0.00± 0.00% |                2.78± 0.00% |               43.97± 8.25% |               51.47± 8.15% |               53.24±14.12% |               63.53± 2.93% |               42.84±17.32% 
        BinaryTree-baseline |               56.60± 3.01% |               65.97±10.04% |                          - |               35.07± 8.18% |               38.89±14.33% |               16.67± 6.37% |               10.07± 3.85% |               43.05±10.29% |               23.45± 6.37% |               36.81±13.85% |               26.53± 9.10% |               46.18± 3.59% |               11.11± 1.97% |               49.26±12.00% |               27.11± 9.96% |               36.69± 8.28% |               33.20±10.15% |               33.86±14.23% 
        BinaryTree-frombest |               67.50± 7.69% |               54.44± 9.56% |               64.93± 8.18% |                          - |               47.00±14.66% |               13.89± 5.12% |                8.61± 4.68% |               57.57±13.14% |               38.57±11.39% |               47.83±13.30% |               40.39±13.44% |               35.83± 9.60% |                5.84± 2.04% |               56.95± 8.94% |               35.22±12.77% |               49.92±11.75% |               46.04±13.34% |               45.12±16.96% 
        BinaryTree-standard |               61.67±13.34% |               42.50± 8.13% |               61.11±14.33% |               53.00±14.66% |                          - |               10.55± 4.70% |                7.78± 4.94% |               48.26±11.80% |               40.00±11.56% |               45.39±14.16% |               40.28±14.22% |               34.17± 3.79% |               11.11± 5.76% |               61.82±11.25% |               37.68±10.39% |               50.93±13.10% |               50.14±13.16% |               45.58±16.86% 
                       Chad |               97.22± 0.00% |               95.83± 0.00% |               83.33± 6.37% |               86.11± 5.12% |               89.45± 4.70% |                          - |               31.94± 0.00% |               79.86± 3.18% |               81.76± 5.17% |               86.11± 2.15% |               74.17± 6.84% |               59.72± 0.00% |              100.00± 0.00% |               82.33± 4.97% |               83.08± 4.16% |               88.17± 6.34% |               87.19± 4.49% |               83.19± 9.88% 
                       Coac |              100.00± 0.00% |              100.00± 0.00% |               89.93± 3.85% |               91.39± 4.68% |               92.22± 4.94% |               68.06± 0.00% |                          - |               84.03± 4.22% |               90.88± 3.70% |               90.28± 2.91% |               90.83± 2.57% |               55.56± 0.00% |               69.44± 0.00% |               93.28± 2.69% |               93.20± 3.02% |               95.21± 5.01% |               92.31± 3.69% |               90.46± 7.51% 
            Linear-baseline |               54.17±14.67% |               82.98± 2.67% |               56.95±10.29% |               42.43±13.14% |               51.74±11.80% |               20.14± 3.18% |               15.97± 4.22% |                          - |               31.14± 5.64% |               51.46±12.25% |               33.26± 9.03% |               44.79± 6.69% |               10.76± 2.28% |               47.55±12.63% |               39.06±12.93% |               49.30±10.31% |               44.71±14.80% |               42.96±15.70% 
Linear-from-Linear-standard |               82.99± 4.39% |               60.09± 6.45% |               76.55± 6.37% |               61.43±11.39% |               60.00±11.56% |               18.24± 5.17% |                9.12± 3.70% |               68.86± 5.64% |                          - |               56.86±10.17% |               56.43± 8.40% |               39.36± 3.72% |               17.18± 4.81% |               71.73±10.05% |               44.37±11.12% |               61.96± 8.71% |               60.46±15.73% |               58.03±17.18% 
            Linear-frombest |               70.55±11.43% |               51.39± 3.29% |               63.19±13.85% |               52.17±13.30% |               54.61±14.16% |               13.89± 2.15% |                9.72± 2.91% |               48.54±12.25% |               43.14±10.17% |                          - |               46.50±12.68% |               40.00± 4.16% |               10.83± 2.39% |               62.76±12.11% |               40.29±11.80% |               52.90± 9.15% |               56.06±16.24% |               48.93±16.65% 
            Linear-standard |               83.89± 2.99% |               64.45±12.22% |               73.47± 9.10% |               59.61±13.44% |               59.72±14.22% |               25.83± 6.84% |                9.17± 2.57% |               66.74± 9.03% |               43.57± 8.40% |               53.50±12.68% |                          - |               39.44± 4.53% |               15.28± 3.51% |               66.70±13.79% |               41.07±13.76% |               61.69± 9.36% |               61.26±14.16% |               54.81±18.09% 
            OneLaneIsEnough |               93.06± 0.00% |              100.00± 0.00% |               53.82± 3.59% |               64.17± 9.60% |               65.83± 3.79% |               40.28± 0.00% |               44.44± 0.00% |               55.21± 6.69% |               60.64± 3.72% |               60.00± 4.16% |               60.56± 4.53% |                          - |               59.72± 0.00% |               57.42± 7.49% |               63.23± 4.93% |               66.20± 8.78% |               67.50±10.10% |               62.08±10.14% 
       ReinforcedGreediness |               97.22± 0.00% |               97.22± 0.00% |               88.89± 1.97% |               94.16± 2.04% |               88.89± 5.76% |                0.00± 0.00% |               30.56± 0.00% |               89.24± 2.28% |               82.82± 4.81% |               89.17± 2.39% |               84.72± 3.51% |               40.28± 0.00% |                          - |               89.05± 4.99% |               85.84± 5.40% |               89.01± 2.25% |               90.60± 6.67% |               85.24±15.14% 
              Tree-baseline |               63.09±17.52% |               56.03± 8.25% |               50.74±12.00% |               43.05± 8.94% |               38.18±11.25% |               17.67± 4.97% |                6.72± 2.69% |               52.45±12.63% |               28.27±10.05% |               37.24±12.11% |               33.30±13.79% |               42.58± 7.49% |               10.95± 4.99% |                          - |               23.28± 8.58% |               42.15±11.25% |               36.87±15.26% |               36.27±15.73% 
  Tree-from-Linear-standard |               78.31± 4.97% |               48.53± 8.15% |               72.89± 9.96% |               64.78±12.77% |               62.32±10.39% |               16.91± 4.16% |                6.80± 3.02% |               60.94±12.93% |               55.63±11.12% |               59.71±11.80% |               58.93±13.76% |               36.77± 4.93% |               14.16± 5.40% |               76.72± 8.58% |                          - |               63.62±10.31% |               64.73±13.51% |               60.28±17.46% 
              Tree-frombest |               65.63±10.02% |               46.76±14.12% |               63.31± 8.28% |               50.08±11.75% |               49.07±13.10% |               11.83± 6.34% |                4.79± 5.01% |               50.70±10.31% |               38.04± 8.71% |               47.10± 9.15% |               38.31± 9.36% |               33.80± 8.78% |               10.99± 2.25% |               57.85±11.25% |               36.38±10.31% |                          - |               51.25±12.80% |               44.89±15.72% 
              Tree-standard |               62.70± 7.44% |               36.47± 2.93% |               66.80±10.15% |               53.96±13.34% |               49.86±13.16% |               12.81± 4.49% |                7.69± 3.69% |               55.29±14.80% |               39.54±15.73% |               43.94±16.24% |               38.74±14.16% |               32.50±10.10% |                9.40± 6.67% |               63.13±15.26% |               35.27±13.51% |               48.75±12.80% |                          - |               45.67±18.71% 

